On the colloidal stability of apolar nanoparticles: The role of particle size and ligand shell structure

Being able to predict and tune the colloidal stability of nanoparticles is essential for a wide range of applications, yet our ability to do so is currently poor due to a lack of understanding of how they interact with one another. Here, we show that the agglomeration of apolar particles is dominated by either the core or the ligand shell, depending on the particle size and materials. We do this by using Small-Angle X-ray Scattering and molecular dynamics simulations to characterize the interaction between hexadecanethiol passivated gold nanoparticles in decane solvent. For smaller particles, the agglomeration temperature and interparticle spacing are determined by ordering of the ligand shell into bundles of aligned ligands that attract one another and interlock. In contrast, the agglomeration of larger particles is driven by van der Waals attraction between the gold cores, which eventually becomes strong enough to compress the ligand shell. Our results provide a microscopic description of the forces that determine the colloidal stability of apolar nanoparticles and explain why classical colloid theory fails.

==> mhchem.sty.txt <==
%% mhchem.sty
%% Copyright 2004-2018 Martin Hensel
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License version 1.3c
% which is included as lppl-1-3c.txt.
%
% This work has the LPPL maintenance status "maintained".
% The Current Maintainer of this work is Martin Hensel.
%
% ( In order to fight spam, the maintainer's contact      )
% ( information is "encrypted" with ROT13.                )
% ( If you do not know ROT13 yet and have no tool for     )
% ( decryption, simply do an Internet search for "ROT13". )
%
% ,---[ ROT 13 ]---
% | Gur Pheerag Znvagnvare bs guvf jbex vf Znegva Urafry
% |   jub pna or pbagnpgrq ivn
% |     zupurz@ZnegvaUrafry.qr
% |   be ivn znvy
% |     Znegva Urafry
% |     Cbfgfge. 20
% |     09232 Unegznaafqbes
% |     Treznal
% `----------
%
% This work consists of all files listed in manifest.txt.
%
%
\ProvidesPackage{mhchem}[2018/06/22 v4.08 for typesetting chemical formulae]
\RequirePackage{expl3}
\RequirePackage{l3keys2e}
\RequirePackage{calc}[1998/07/07]
\RequirePackage{amsmath}
\RequirePackage{chemgreek}[2016/02/10]
\RequirePackage{graphics}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   misc   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\DeclareMathSymbol{\mhchem@hyphen}{0}{operators}{45}
\def\mhchem@macro{}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   global helpers   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\ExplSyntaxOn

\cs_generate_variant:Nn \str_if_eq:nnTF { Vn }
\cs_generate_variant:Nn \str_case:nnF { VnF }
\cs_generate_variant:Nn \regex_match:NnTF { NV }
\cs_generate_variant:Nn \regex_match:NnTF { No }
\cs_new_protected:Npn \__mhchem_regex_peek_compile:Nn #1#2
  {
    \regex_const:Nn #1 { \A the\ (character|letter)\ (#2) \Z }
  }

\cs_new_protected:Npn \__mhchem_regex_peek:NTF #1#2#3
  {
    \peek_catcode:NTF ##
      {#3}
      {
        \regex_match:NoTF
          #1
          { \token_to_meaning:N \l_peek_token } {#2} {#3}
      }
  }

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   RegExp helpers   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\regex_const:Nn \l__mhchem_regex_oneLowercaseLetter_regex { [a-z] }
\regex_const:Nn \l__mhchem_regex_hyphen_regex { - }
\regex_const:Nn \l__mhchem_regex_letters_regex { [a-zA-Z]+ }
\regex_const:Nn \l__mhchem_regex_spaces_regex { [\ ]+ }

\regex_const:Nn \l__mhchem_regex_digits_fregex { \A [0-9]+ \Z}
\regex_const:Nn \l__mhchem_regex_stateOfAggregationAtEnd_fregex { \A (.+) (\([a-z]{1,3}\)) \Z }
\regex_const:Nn \l__mhchem_regex_oneLowercaseLetter_fregex { \A [a-z] \Z }
\regex_const:Nn \l__mhchem_regex_oneLowercaseLetterPlus_fregex
  { \A ( (\c{__mhchem_cg_withinMathTokens:n}\cB.)? ([a-z]|\c{alpha|beta|gamma|delta|epsilon|zeta|eta|theta|iota|kappa|lambda|mu|nu|xi|omicron|pi|rho|sigma|tau|upsilon|phi|chi|psi|omega}) (\cE.)? | \(?[0-9]+ | \(?[0-9]+\/[0-9]+ ) \Z }
\regex_const:Nn \l__mhchem_regex_romanNumeral_fregex { \A [IVX]+ \Z }
\regex_const:Nn \l__mhchem_regex_bracedGroup_fregex { \A \cB. [^\cE.]* \cE. \Z }
\regex_const:Nn \l__mhchem_regex_oneGreekLetter_fregex
  { \A \c{alpha|beta|gamma|delta|epsilon|zeta|eta|theta|iota|kappa|lambda|mu|nu|xi|omicron|pi|rho|sigma|tau|upsilon|phi|chi|psi|omega|Alpha|Beta|Gamma|Delta|Epsilon|Zeta|Eta|Theta|Iota|Kappa|Lambda|Mu|Nu|Xi|Omicron|Pi|Rho|Sigma|Tau|Upsilon|Phi|Chi|Psi|Omega} \Z }
\regex_const:Nn \l__mhchem_regex_digitOrLetterOrGreek_fregex
  { \A [1-9a-zA-Z\ \~\+\-\,\.\(\)\c{alpha|beta|gamma|delta|epsilon|zeta|eta|theta|iota|kappa|lambda|mu|nu|xi|omicron|pi|rho|sigma|tau|upsilon|phi|chi|psi|omega|Alpha|Beta|Gamma|Delta|Epsilon|Zeta|Eta|Theta|Iota|Kappa|Lambda|Mu|Nu|Xi|Omicron|Pi|Rho|Sigma|Tau|Upsilon|Phi|Chi|Psi|Omega}]+ \Z }
\regex_const:Nn \l__mhchem_regex_nonFormula_fregex { \A \( [a-z]+ \) \Z }
\regex_const:Nn \l__mhchem_regex_formula_fregex
  { \A (  [a-z]  |  ([0-9\ \+\-\,\.\(\)]+ [a-z])+ [0-9\ \+\-\,\.\(\)]*  |  ([a-z][0-9\ \+\-\,\.\(\)]+)+[a-z]?  ) \Z }
\regex_const:Nn \l__mhchem_regex_formulaAmount_fregex
  { \A \c{__mhchem_cg_withinMathTokens:n}\cB. (([0-9]*[a-z]? [\+\-])? [a-z] ([\+\-] [0-9]+[a-z]?)?) \cE. \Z }
\regex_const:Nn \l__mhchem_regex_fraction_fregex
  { \A ([0-9]+)\/([0-9]+) \Z }
\regex_const:Nn \l__mhchem_regex_fracMacro_fregex { \A \c{frac} \Z }
\regex_const:Nn \l__mhchem_regex_ceOperator_fregex { \A ( \+ | - | = | \c{pm} | \$\c{pm}\$ | \(v\) | v | \(\^\) | \^ | \. | \* ) \Z }

\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_digit_pregex { [0-9] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_digitOrPlus_pregex { [0-9 \+] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_digitOrMinus_pregex { [0-9 \-] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_digitOrDot_pregex { [0-9 .] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_digitOrSlash_pregex { [0-9 \/] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_digitOrDotPlus_pregex { [0-9 \) \. \/] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_dotOrAsterisk_pregex { [\. \*] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_letter_pregex { [a-zA-Z] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_uppercaseLetterOrParenthesis_pregex { [ A-Z \( \[ ] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_openingBracket_pregex { [ \( \[ ] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_closingBracket_pregex { [ \) \] \/ ] }
\__mhchem_regex_peek_compile:Nn \l__mhchem_regex_oneLowercaseLetter_pregex { [a-z] }

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   loop helpers   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\cs_new_protected:Npn \__mhchem_loopHelper_appendNextToken:NNn #1#2#3
  {
    \tl_put_right:Nn #1 {#3}
    #2
  }
\cs_new_protected:Npn \__mhchem_loopHelper_appendNextGroup:NNn #1#2#3
  {
    \tl_put_right:Nn #1 { { #3 } }
    #2
  }
\cs_new_protected:Npn \__mhchem_loopHelper_appendNextGroupAsCe:NNn #1#2#3
  {
    \tl_put_right:Nn #1 { { \ce{#3} } }
    #2
  }
\cs_new_protected:Npn \__mhchem_loopHelper_appendNextGroup_prefix_doIfEmpty:NnnNn #1#2#3#4#5
  {
    \tl_if_empty:nTF {#5}
      { #3 }
      { \tl_put_right:Nn #1 { #2 { #5 } } }
    #4
  }

\cs_new_protected:Npn \__mhchem_loopHelper_appendMathA:NNw #1#2#3$
  {
    \tl_put_right:Nn #1 { $ #3 $ }
    #2
  }
\cs_new_protected:Npn \__mhchem_loopHelper_appendMathAAsGroup:NNw #1#2#3$
  {
    \tl_put_right:Nn #1 { $ { #3 } $ }
    #2
  }
\cs_new_protected:Npn \__mhchem_loopHelper_appendWithinMathTokens:nn #1#2
  {
    \peek_catcode:NTF \c_group_begin_token
      { \__mhchem_loopHelper_appendWithinMathTokens_aux_group:ccw {#1} {#2} }
      { \__mhchem_loopHelper_appendWithinMathTokens_aux:ccw {#1} {#2} }
  }
\cs_new_protected:Npn \__mhchem_loopHelper_appendWithinMathTokens_aux:NNw #1#2#3$
  {
    \tl_put_right:Nn #1 { \__mhchem_cg_withinMathTokens:n {#3} }
    #2
  }
\cs_generate_variant:Nn \__mhchem_loopHelper_appendWithinMathTokens_aux:NNw {ccw}
\cs_new_protected:Npn \__mhchem_loopHelper_appendWithinMathTokens_aux_group:NNw #1#2#3$
  {
    \tl_put_right:Nn #1 { \__mhchem_cg_withinMathTokens:n { {#3} } }
    #2
  }
\cs_generate_variant:Nn \__mhchem_loopHelper_appendWithinMathTokens_aux_group:NNw {ccw}

\cs_new_protected:Npn \__mhchem_loopHelper_ignoreNextToken:Nn #1#2
  { #1 }

\cs_new_protected:Npn \__mhchem_loopHelper_breakLoop:w #1#2\q_recursion_stop
  { #1 }

\ExplSyntaxOff

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   \ce   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%% \/ %%% Prevent argument from expanding when written to .aux
%%%%%%%%%% Solution by Heiko Oberdiek
%%%%%%%%%% http://tex.stackexchange.com/questions/160306/prevent-caption-from-expanding-argument-too-early
\newcommand*{\ce}{%
  \ifx\protect\@typeset@protect
    \csname ce \expandafter\endcsname
  \else
    \ifx\protect\@unexpandable@protect
      \protect@unexpand@cmd@arg\ce
    \else
      \ifx\protect\string
        \protect@string@cmd@arg\ce
      \else
        \expandafter\protect@unknown@cmd@arg
        \csname ce \endcsname
      \fi
    \fi
  \fi
}
\expandafter\newcommand\csname ce \endcsname[1]{%
  \mhchem@cee{#1}%
}
% unexpanded protect
\def\protect@unexpand@cmd@arg#1\else#2\fi\fi\fi#3{%
  \fi\fi
  \ifx\thepage\relax
    \detokenize
  \else
    \unexpanded
  \fi
  {#1{#3}}%
}
% display protect
\def\protect@string@cmd@arg#1\else#2\fi\fi\fi#3{%
  \fi\fi\fi
  \detokenize{#1{#3}}%
}
% unknown protect
\def\protect@unknown@cmd@arg#1\fi\fi\fi{%
  \fi\fi\fi
  \protect#1%
}
%%%%%%%%%%
%%% /\ %%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   \cesplit   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\ExplSyntaxOn

\cs_generate_variant:Nn \regex_replace_all:nnN { VnN }
\bool_new:N \l__mhchem_cesplit_odd_bool

\tl_new:N \l__mhchem_cesplit_tmpa_tl
\newcommand*\cesplit[2]
  {
    \bool_set_true:N \l__mhchem_cesplit_odd_bool
    \tl_set:Nn \l__mhchem_cesplit_tmpa_tl { \__mhchem_ce:n {#2} }

    \tl_map_inline:nn {#1}
      {
        \bool_if:NTF \l__mhchem_cesplit_odd_bool
          {
            \tl_set:Nn \__mhchem_cesplit_key_tl {##1}
            \bool_set_false:N \l__mhchem_cesplit_odd_bool
          }
        % else
          {
            \regex_replace_all:VnN
              \__mhchem_cesplit_key_tl
              { \cE] ##1 \c{__mhchem_ce:n}\cB[ }
              \l__mhchem_cesplit_tmpa_tl
            \bool_set_true:N \l__mhchem_cesplit_odd_bool
          }
      }
    \tl_use:N \l__mhchem_cesplit_tmpa_tl
  }

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   \cee   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\cs_new_protected:Npn \mhchem@cee #1  % \__mhchem_cee:n
  {
    \cesplit
      {
        { \c{\\}(\[.*?\])? } { \0 }
        { \& } { \0 }
      }
      {#1}
  }

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   \__mhchem_ce:n   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\msg_new:nnn { mhchem } { ce / unexpected-state }
  {
    Assertion~failed:~Unexpected~internal~state~'#1' (ce).~
    You~found~a~bug.~Please~contact~the~package~author.
  }
\bool_new:N \l__mhchem_ce_ceActive_bool
\bool_set_false:N \l__mhchem_ce_ceActive_bool
\tl_new:N \l__mhchem_ce_state_tl
\int_new:N \l__mhchem_ce_distanceFromLastComma_int
\tl_new:N \l__mhchem_ce_result_tl
\tl_new:N \l__mhchem_ce_part_tl
\tl_new:N \l__mhchem_ce_arrowName_tl
\tl_new:N \l__mhchem_ce_arrowTypeOne_tl
\tl_new:N \l__mhchem_ce_arrowTextOne_tl
\tl_new:N \l__mhchem_ce_arrowTypeTwo_tl
\tl_new:N \l__mhchem_ce_arrowTextTwo_tl

\cs_new_protected:Npn \__mhchem_ce:n #1
  {
    \group_begin:
    \mhchem@hook@beforeCe
    \bool_if:NF \l__mhchem_ce_ceActive_bool
      {
        \bool_set_true:N \l__mhchem_ce_ceActive_bool
        \__mhchem_output_defMathOrText:
        \def\hyphen{\mhchem@hyphen}%
        \cs_set_eq:NN \__mhchem_output_greek_orig_alpha \alpha
        \cs_set_eq:NN \__mhchem_output_greek_orig_beta \beta
        \cs_set_eq:NN \__mhchem_output_greek_orig_gamma \gamma
        \cs_set_eq:NN \__mhchem_output_greek_orig_delta \delta
        \cs_set_eq:NN \__mhchem_output_greek_orig_epsilon \epsilon
        \cs_set_eq:NN \__mhchem_output_greek_orig_zeta \zeta
        \cs_set_eq:NN \__mhchem_output_greek_orig_eta \eta
        \cs_set_eq:NN \__mhchem_output_greek_orig_theta \theta
        \cs_set_eq:NN \__mhchem_output_greek_orig_iota \iota
        \cs_set_eq:NN \__mhchem_output_greek_orig_kappa \kappa
        \cs_set_eq:NN \__mhchem_output_greek_orig_lambda \lambda
        \cs_set_eq:NN \__mhchem_output_greek_orig_mu \mu
        \cs_set_eq:NN \__mhchem_output_greek_orig_nu \nu
        \cs_set_eq:NN \__mhchem_output_greek_orig_xi \xi
        \cs_set_eq:NN \__mhchem_output_greek_orig_omicron \omicron
        \cs_set_eq:NN \__mhchem_output_greek_orig_pi \pi
        \cs_set_eq:NN \__mhchem_output_greek_orig_rho \rho
        \cs_set_eq:NN \__mhchem_output_greek_orig_sigma \sigma
        \cs_set_eq:NN \__mhchem_output_greek_orig_tau \tau
        \cs_set_eq:NN \__mhchem_output_greek_orig_upsilon \upsilon
        \cs_set_eq:NN \__mhchem_output_greek_orig_phi \phi
        \cs_set_eq:NN \__mhchem_output_greek_orig_chi \chi
        \cs_set_eq:NN \__mhchem_output_greek_orig_psi \psi
        \cs_set_eq:NN \__mhchem_output_greek_orig_omega \omega
        \cs_set_eq:NN \__mhchem_output_greek_orig_Alpha \Alpha
        \cs_set_eq:NN \__mhchem_output_greek_orig_Beta \Beta
        \cs_set_eq:NN \__mhchem_output_greek_orig_Gamma \Gamma
        \cs_set_eq:NN \__mhchem_output_greek_orig_Delta \Delta
        \cs_set_eq:NN \__mhchem_output_greek_orig_Epsilon \Epsilon
        \cs_set_eq:NN \__mhchem_output_greek_orig_Zeta \Zeta
        \cs_set_eq:NN \__mhchem_output_greek_orig_Eta \Eta
        \cs_set_eq:NN \__mhchem_output_greek_orig_Theta \Theta
        \cs_set_eq:NN \__mhchem_output_greek_orig_Iota \Iota
        \cs_set_eq:NN \__mhchem_output_greek_orig_Kappa \Kappa
        \cs_set_eq:NN \__mhchem_output_greek_orig_Lambda \Lambda
        \cs_set_eq:NN \__mhchem_output_greek_orig_Mu \Mu
        \cs_set_eq:NN \__mhchem_output_greek_orig_Nu \Nu
        \cs_set_eq:NN \__mhchem_output_greek_orig_Xi \Xi
        \cs_set_eq:NN \__mhchem_output_greek_orig_Omicron \Omicron
        \cs_set_eq:NN \__mhchem_output_greek_orig_Pi \Pi
        \cs_set_eq:NN \__mhchem_output_greek_orig_Rho \Rho
        \cs_set_eq:NN \__mhchem_output_greek_orig_Sigma \Sigma
        \cs_set_eq:NN \__mhchem_output_greek_orig_Tau \Tau
        \cs_set_eq:NN \__mhchem_output_greek_orig_Upsilon \Upsilon
        \cs_set_eq:NN \__mhchem_output_greek_orig_Phi \Phi
        \cs_set_eq:NN \__mhchem_output_greek_orig_Chi \Chi
        \cs_set_eq:NN \__mhchem_output_greek_orig_Psi \Psi
        \cs_set_eq:NN \__mhchem_output_greek_orig_Omega \Omega
        \cs_set_protected:Npn \alpha { \__mhchem_output_greek:n { alpha } }
        \cs_set_protected:Npn \beta { \__mhchem_output_greek:n { beta } }
        \cs_set_protected:Npn \gamma { \__mhchem_output_greek:n { gamma } }
        \cs_set_protected:Npn \delta { \__mhchem_output_greek:n { delta } }
        \cs_set_protected:Npn \epsilon { \__mhchem_output_greek:n { epsilon } }
        \cs_set_protected:Npn \zeta { \__mhchem_output_greek:n { zeta } }
        \cs_set_protected:Npn \eta { \__mhchem_output_greek:n { eta } }
        \cs_set_protected:Npn \theta { \__mhchem_output_greek:n { theta } }
        \cs_set_protected:Npn \iota { \__mhchem_output_greek:n { iota } }
        \cs_set_protected:Npn \kappa { \__mhchem_output_greek:n { kappa } }
        \cs_set_protected:Npn \lambda { \__mhchem_output_greek:n { lambda } }
        \cs_set_protected:Npn \mu { \__mhchem_output_greek:n { mu } }
        \cs_set_protected:Npn \nu { \__mhchem_output_greek:n { nu } }
        \cs_set_protected:Npn \xi { \__mhchem_output_greek:n { xi } }
        \cs_set_protected:Npn \omicron { \__mhchem_output_greek:n { omicron } }
        \cs_set_protected:Npn \pi { \__mhchem_output_greek:n { pi } }
        \cs_set_protected:Npn \rho { \__mhchem_output_greek:n { rho } }
        \cs_set_protected:Npn \sigma { \__mhchem_output_greek:n { sigma } }
        \cs_set_protected:Npn \tau { \__mhchem_output_greek:n { tau } }
        \cs_set_protected:Npn \upsilon { \__mhchem_output_greek:n { upsilon } }
        \cs_set_protected:Npn \phi { \__mhchem_output_greek:n { phi } }
        \cs_set_protected:Npn \chi { \__mhchem_output_greek:n { chi } }
        \cs_set_protected:Npn \psi { \__mhchem_output_greek:n { psi } }
        \cs_set_protected:Npn \omega { \__mhchem_output_greek:n { omega } }
        \cs_set_protected:Npn \Alpha { \__mhchem_output_greek:n { Alpha } }
        \cs_set_protected:Npn \Beta { \__mhchem_output_greek:n { Beta } }
        \cs_set_protected:Npn \Gamma { \__mhchem_output_greek:n { Gamma } }
        \cs_set_protected:Npn \Delta { \__mhchem_output_greek:n { Delta } }
        \cs_set_protected:Npn \Epsilon { \__mhchem_output_greek:n { Epsilon } }
        \cs_set_protected:Npn \Zeta { \__mhchem_output_greek:n { Zeta } }
        \cs_set_protected:Npn \Eta { \__mhchem_output_greek:n { Eta } }
        \cs_set_protected:Npn \Theta { \__mhchem_output_greek:n { Theta } }
        \cs_set_protected:Npn \Iota { \__mhchem_output_greek:n { Iota } }
        \cs_set_protected:Npn \Kappa { \__mhchem_output_greek:n { Kappa } }
        \cs_set_protected:Npn \Lambda { \__mhchem_output_greek:n { Lambda } }
        \cs_set_protected:Npn \Mu { \__mhchem_output_greek:n { Mu } }
        \cs_set_protected:Npn \Nu { \__mhchem_output_greek:n { Nu } }
        \cs_set_protected:Npn \Xi { \__mhchem_output_greek:n { Xi } }
        \cs_set_protected:Npn \Omicron { \__mhchem_output_greek:n { Omicron } }
        \cs_set_protected:Npn \Pi { \__mhchem_output_greek:n { Pi } }
        \cs_set_protected:Npn \Rho { \__mhchem_output_greek:n { Rho } }
        \cs_set_protected:Npn \Sigma { \__mhchem_output_greek:n { Sigma } }
        \cs_set_protected:Npn \Tau { \__mhchem_output_greek:n { Tau } }
        \cs_set_protected:Npn \Upsilon { \__mhchem_output_greek:n { Upsilon } }
        \cs_set_protected:Npn \Phi { \__mhchem_output_greek:n { Phi } }
        \cs_set_protected:Npn \Chi { \__mhchem_output_greek:n { Chi } }
        \cs_set_protected:Npn \Psi { \__mhchem_output_greek:n { Psi } }
        \cs_set_protected:Npn \Omega { \__mhchem_output_greek:n { Omega } }
      }
    \tl_clear:N \l__mhchem_ce_result_tl
    \tl_clear:N \l__mhchem_ce_part_tl
    \tl_set:Nn \l__mhchem_ce_state_tl { c }
    \int_set:Nn \l__mhchem_ce_distanceFromLastComma_int { 9 }
    \tl_clear:N \l__mhchem_cf_lastNonIsotopeElement_tl
    \__mhchem_ce_loop: #1 \q_recursion_stop
    \int_compare:nTF { \l__mhchem_option_version_int > 1 }
      { \tl_use:N \l__mhchem_ce_result_tl }
      { \ensuremath{\tl_use:N \l__mhchem_ce_result_tl} }
    \mhchem@hook@afterCe
    \group_end:
  }
\cs_new_protected:Npn \__mhchem_ce_loop:
  {
    \int_incr:N \l__mhchem_ce_distanceFromLastComma_int
    \str_case:VnF \l__mhchem_ce_state_tl
      {
        { c }
          {
            \str_case:VnF \l__mhchem_ce_part_tl
              {
                { + }
                  { \__mhchem_ce_output:nn { 0 } { 0 } }
                { \pm }
                  { \__mhchem_ce_output:nn { 0 } { 0 } }
                { -> }
                  {
                    \tl_set:Nn \l__mhchem_ce_arrowName_tl { yields }
                    \__mhchem_ce_loop_startArrow:
                  }
                { <- }
                  {
                    \tl_set:Nn \l__mhchem_ce_arrowName_tl { yieldsLeft }
                    \__mhchem_ce_loop_startArrow:
                  }
                { <--> }
                  {
                    \tl_set:Nn \l__mhchem_ce_arrowName_tl { yieldsLeftRight }
                    \__mhchem_ce_loop_startArrow:
                  }
                { <-> }
                  {
                    \tl_set:Nn \l__mhchem_ce_arrowName_tl { mesomerism }
                    \__mhchem_ce_loop_startArrow:
                  }
                { <=> }
                  {
                    \tl_set:Nn \l__mhchem_ce_arrowName_tl { equilibrium }
                    \__mhchem_ce_loop_startArrow:
                  }
                { <<=> }
                  {
                    \tl_set:Nn \l__mhchem_ce_arrowName_tl { equilibriumLeft }
                    \__mhchem_ce_loop_startArrow:
                  }
                { <=>> }
                  {
                    \tl_set:Nn \l__mhchem_ce_arrowName_tl { equilibriumRight }
                    \__mhchem_ce_loop_startArrow:
                  }
              }
              {}
          }
      }
      {}
    \peek_meaning_remove:NTF \q_recursion_stop
      {
        \__mhchem_ce_output:nn { 1 } { 0 }
      }{
    \str_case:VnF \l__mhchem_ce_state_tl
      {
        { c }
          {
            \peek_catcode_remove:NTF \c_math_toggle_token
              {
                \peek_catcode:NTF \c_group_begin_token
                  {
                    \__mhchem_loopHelper_appendMathAAsGroup:NNw
                      \l__mhchem_ce_part_tl
                      \__mhchem_ce_loop:
                  }
                  {
                    \__mhchem_loopHelper_appendMathA:NNw
                      \l__mhchem_ce_part_tl
                      \__mhchem_ce_loop:
                  }
              }{
            \peek_catcode:NTF \c_group_begin_token
              {
                \__mhchem_loopHelper_appendNextGroup:NNn
                  \l__mhchem_ce_part_tl
                  \__mhchem_ce_loop:
              }{
            \peek_charcode_remove:NTF \c_space_token
              {
                \int_compare:nTF { \l__mhchem_ce_distanceFromLastComma_int = 1 }
                  {
                    \__mhchem_ce_output:nn { 1 } { 0 }
                  }
                  {
                    \__mhchem_ce_output:nn { 1 } { 1 }
                  }
                \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF ,
              {
                \int_set:Nn \l__mhchem_ce_distanceFromLastComma_int { 0 }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_part_tl
                  \__mhchem_ce_loop:
              }
            % else
              {
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_part_tl
                  \__mhchem_ce_loop:
              }
            }}}
          }
        { a-t1 }
          {
            \peek_charcode_remove:NTF \c_space_token
              {
                \__mhchem_ce_output:nn { 0 } { 0 }
                \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF T
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-[1 }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_arrowTypeOne_tl
                  \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF M
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-[1 }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_arrowTypeOne_tl
                  \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF C
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-[1 }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_arrowTypeOne_tl
                  \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF [
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-]1 }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_ce_loop:
              }
            % else
              {
                \str_case:VnF \l__mhchem_ce_arrowName_tl
                  {
                    { yieldsLeft }
                      {
                        \peek_charcode:NTF -
                          {
                            \tl_set:Nn \l__mhchem_ce_state_tl { c }
                            \tl_set:Nn \l__mhchem_ce_part_tl { <- }
                            \__mhchem_loopHelper_appendNextToken:NNn
                              \l__mhchem_ce_part_tl
                              \__mhchem_ce_loop:
                          }{
                        \peek_charcode:NTF >
                          {
                            \tl_set:Nn \l__mhchem_ce_state_tl { c }
                            \tl_set:Nn \l__mhchem_ce_part_tl { <- }
                            \__mhchem_loopHelper_appendNextToken:NNn
                              \l__mhchem_ce_part_tl
                              \__mhchem_ce_loop:
                          }
                        % else
                          {
                            \__mhchem_ce_output:nn { 0 } { 0 }
                            \tl_set:Nn \l__mhchem_ce_state_tl { a-end }
                            \__mhchem_ce_loop:
                          }
                        }
                      }
                    { equilibrium }
                      {
                        \peek_charcode:NTF >
                          {
                            \tl_set:Nn \l__mhchem_ce_state_tl { c }
                            \tl_set:Nn \l__mhchem_ce_part_tl { <=> }
                            \__mhchem_loopHelper_appendNextToken:NNn
                              \l__mhchem_ce_part_tl
                              \__mhchem_ce_loop:
                          }
                        % else
                          {
                            \__mhchem_ce_output:nn { 0 } { 0 }
                            \tl_set:Nn \l__mhchem_ce_state_tl { a-end }
                            \__mhchem_ce_loop:
                          }
                      }
                  }
                  % else
                  {
                    \__mhchem_ce_output:nn { 0 } { 0 }
                    \tl_set:Nn \l__mhchem_ce_state_tl { a-end }
                    \__mhchem_ce_loop:
                  }
              }
            }}}}
          }
        { a-[1 }
          {
            \peek_charcode:NTF [
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-]1 }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_ce_loop:
              }
            % else
              {
                \__mhchem_ce_output:nn { 0 } { 0 }
                \tl_set:Nn \l__mhchem_ce_state_tl { a-end }
                \__mhchem_ce_loop:
              }
          }
        { a-]1 }
          {
            \peek_catcode:NTF \c_group_begin_token
              {
                \__mhchem_loopHelper_appendNextGroup:NNn
                  \l__mhchem_ce_arrowTextOne_tl
                  \__mhchem_ce_loop:
              }{
            \peek_catcode_remove:NTF \c_math_toggle_token
              {
                \__mhchem_loopHelper_appendWithinMathTokens:nn
                  { l__mhchem_ce_arrowTextOne_tl }
                  { __mhchem_ce_loop: }
              }{
            \peek_charcode_remove:NTF \c_space_token
              {
                \tl_put_right:Nn \l__mhchem_ce_arrowTextOne_tl { ~ }
                \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF ]
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-t2 }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_ce_loop:
              }
            % else
              {
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_arrowTextOne_tl
                  \__mhchem_ce_loop:
              }
            }}}
          }
        { a-t2 }
          {
            \peek_charcode_remove:NTF \c_space_token
              {
                \__mhchem_ce_output:nn { 0 } { 0 }
                \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF T
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-[2 }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_arrowTypeTwo_tl
                  \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF M
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-[2 }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_arrowTypeTwo_tl
                  \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF C
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-[2 }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_arrowTypeTwo_tl
                  \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF [
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-]2 }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_ce_loop:
              }
            % else
              {
                \__mhchem_ce_output:nn { 0 } { 0 }
                \tl_set:Nn \l__mhchem_ce_state_tl { a-end }
                \__mhchem_ce_loop:
              }
            }}}}
          }
        { a-[2 }
          {
            \peek_charcode:NTF [
              {
                \tl_set:Nn \l__mhchem_ce_state_tl { a-]2 }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_ce_loop:
              }
            % else
              {
                \__mhchem_ce_output:nn { 0 } { 0 }
                \tl_set:Nn \l__mhchem_ce_state_tl { a-end }
                \__mhchem_ce_loop:
              }
          }
        { a-]2 }
          {
            \peek_catcode:NTF \c_group_begin_token
              {
                \__mhchem_loopHelper_appendNextGroup:NNn
                  \l__mhchem_ce_arrowTextTwo_tl
                  \__mhchem_ce_loop:
              }{
            \peek_catcode_remove:NTF \c_math_toggle_token
              {
                \__mhchem_loopHelper_appendWithinMathTokens:nn
                  { l__mhchem_ce_arrowTextTwo_tl }
                  { __mhchem_ce_loop: }
              }{
            \peek_charcode_remove:NTF \c_space_token
              {
                \tl_put_right:Nn \l__mhchem_ce_arrowTextTwo_tl { ~ }
                \__mhchem_ce_loop:
              }{
            \peek_charcode:NTF ]
              {
                \__mhchem_ce_output:nn { 0 } { 0 }
                \tl_set:Nn \l__mhchem_ce_state_tl { a-end }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_ce_loop:
              }
            % else
              {
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_ce_arrowTextTwo_tl
                  \__mhchem_ce_loop:
              }
            }}}
          }
        { a-end }
          {
            \tl_set:Nn \l__mhchem_ce_state_tl { c }
            \peek_charcode_remove:NTF \c_space_token
              {
                \__mhchem_ce_loop:
              }
            % else
              {
                \__mhchem_ce_loop:
              }
          }
      }
      {
        \msg_error:nnx { mhchem } { ce / unexpected-state }
          { \l__mhchem_ce_state_tl }
        \__mhchem_loopHelper_appendNextToken:NNn
          \l__mhchem_ce_result_tl
          \__mhchem_ce_loop:
      }
    }
  }
\tl_new:N \l__mhchem_ce_output_cache_part_tl
\tl_new:N \l__mhchem_ce_output_cache_state_tl
\cs_new_protected:Npn \__mhchem_ce_output:nn #1#2  % #1 0/1 can be connected with previous to a cf phrase, #2 0/1 can be connected with following to a cf phrase
  {
    \regex_match:NVTF \l__mhchem_regex_ceOperator_fregex \l__mhchem_ce_part_tl
      {
        \__mhchem_ce_output_cache:
        \tl_set:NV \l__mhchem_ce_output_cache_state_tl \l__mhchem_ce_state_tl
        \tl_set:NV \l__mhchem_ce_output_cache_part_tl \l__mhchem_ce_part_tl
        \__mhchem_ce_output_cache:
      }
      {
        \bool_if:nTF
          {
            \str_if_eq_p:nn { #1 } { 0 }  ||
            ( ! \tl_if_empty_p:N \l__mhchem_ce_output_cache_state_tl  &&
              ! \str_if_eq_p:VV \l__mhchem_ce_output_cache_state_tl \l__mhchem_ce_state_tl )
          }
          {
            \__mhchem_ce_output_cache:
            \tl_set:NV \l__mhchem_ce_output_cache_state_tl \l__mhchem_ce_state_tl
            \tl_set:NV \l__mhchem_ce_output_cache_part_tl \l__mhchem_ce_part_tl
            \str_if_eq:nnT { #2 } { 0 }
              {
                \__mhchem_ce_output_cache:
              }
          }
          {
            \tl_if_empty:NF \l__mhchem_ce_output_cache_part_tl
              {
                \tl_if_empty:NF \l__mhchem_ce_part_tl
                  { \tl_put_right:Nn \l__mhchem_ce_output_cache_part_tl { ~ } }
              }
            \tl_put_right:NV \l__mhchem_ce_output_cache_part_tl \l__mhchem_ce_part_tl
            \tl_set:NV \l__mhchem_ce_output_cache_state_tl \l__mhchem_ce_state_tl
            \str_if_eq:nnT { #2 } { 0 }
              { \__mhchem_ce_output_cache: }
          }
      }
    \tl_clear:N \l__mhchem_ce_part_tl
    \tl_set:Nn \l__mhchem_ce_state_tl { c }
  }
\cs_new_protected:Npn \__mhchem_ce_output_cache:
  {
    \str_case:VnF \l__mhchem_ce_output_cache_state_tl
      {
        { c }
          {
            \str_case:VnF \l__mhchem_ce_output_cache_part_tl
              {
                { + }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \__mhchem_output_operatorPlus: }
                  }
                { - }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \__mhchem_output_operatorMinus: }
                  }
                { = }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \__mhchem_output_operatorEquals: }
                  }
                { \pm }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \__mhchem_output_operatorPlusMinus: }
                  }
                { $\pm$ }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \__mhchem_output_operatorPlusMinus: }
                  }
                { (v) }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \ensuremath{{}\mathop{\downarrow}{}} }
                  }
                { v }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \ensuremath{{}\mathop{\downarrow}{}} }
                  }
                { (^) }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \ensuremath{{}\mathop{\uparrow}{}} }
                  }
                { ^ }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \ensuremath{{}\mathop{\uparrow}{}} }
                  }
                { . }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \__mhchem_output_additionCompound: }
                  }
                { * }
                  {
                    \tl_put_right:Nn \l__mhchem_ce_result_tl
                      { \__mhchem_output_additionCompound: }
                  }
                {  }
                  {
                  }
              }
            % else
              {
                \int_compare:nTF { \l__mhchem_option_version_int > 3 }
                  {
                    \regex_match:NVTF
                      \l__mhchem_regex_stateOfAggregationAtEnd_fregex
                      \l__mhchem_ce_output_cache_part_tl
                      {
                         \regex_replace_once:NnN
                           \l__mhchem_regex_stateOfAggregationAtEnd_fregex
                           {
                             \c{__mhchem_cf:nn}\cB[\cE]\cB[ \1 \cE]
                             \c{__mhchem_output_skipBeforeStateOfAggregation:}
                             \c{__mhchem_cf:nn}\cB[\cE]\cB[ \2 \cE]
                           }
                           \l__mhchem_ce_output_cache_part_tl
                        \tl_put_right:Nx \l__mhchem_ce_result_tl
                          { \exp_not:V \l__mhchem_ce_output_cache_part_tl }
                      }
                      {
                        \tl_put_right:Nx \l__mhchem_ce_result_tl
                          {
                            \exp_not:N \__mhchem_cf:nn
                            {}
                            { \exp_not:V \l__mhchem_ce_output_cache_part_tl }
                          }
                      }
                  }
                  {
                    \tl_put_right:Nx \l__mhchem_ce_result_tl
                      {
                        \exp_not:N \__mhchem_cf:nn
                        {}
                        { \exp_not:V \l__mhchem_ce_output_cache_part_tl }
                      }
                  }
              }
          }
        { a-t1 }
          {
            \__mhchem_ce_outputArrow:ooooo
              { \l__mhchem_ce_arrowName_tl }
              {}
              {}
              {}
              {}
          }
        { a-[1 }
          {
            \__mhchem_ce_outputArrow:ooooo
              { \l__mhchem_ce_arrowName_tl }
              {}
              {}
              {}
              {}
            \tl_set:NV \l__mhchem_ce_output_cache_part_tl \l__mhchem_ce_arrowTypeOne_tl
            \tl_set:Nn \l__mhchem_ce_output_cache_state_tl { c }
            \__mhchem_ce_output_cache:
          }
        { a-]1 }
          {
            \__mhchem_ce_outputArrow:ooooo
              { \l__mhchem_ce_arrowName_tl }
              { \l__mhchem_ce_arrowTypeOne_tl }
              { \l__mhchem_ce_arrowTextOne_tl }
              {}
              {}
          }
        { a-t2 }
          {
            \__mhchem_ce_outputArrow:ooooo
              { \l__mhchem_ce_arrowName_tl }
              { \l__mhchem_ce_arrowTypeOne_tl }
              { \l__mhchem_ce_arrowTextOne_tl }
              {}
              {}
          }
        { a-[2 }
          {
            \__mhchem_ce_outputArrow:ooooo
              { \l__mhchem_ce_arrowName_tl }
              { \l__mhchem_ce_arrowTypeOne_tl }
              { \l__mhchem_ce_arrowTextOne_tl }
              {}
              {}
            \tl_set:NV \l__mhchem_ce_output_cache_part_tl \l__mhchem_ce_arrowTypeTwo_tl
            \tl_set:Nn \l__mhchem_ce_output_cache_state_tl { c }
            \__mhchem_ce_output_cache:
          }
        { a-]2 }
          {
            \__mhchem_ce_outputArrow:ooooo
              { \l__mhchem_ce_arrowName_tl }
              { \l__mhchem_ce_arrowTypeOne_tl }
              { \l__mhchem_ce_arrowTextOne_tl }
              { \l__mhchem_ce_arrowTypeTwo_tl }
              { \l__mhchem_ce_arrowTextTwo_tl }
          }
      }
      {}
    \tl_clear:N \l__mhchem_ce_output_cache_state_tl
    \tl_clear:N \l__mhchem_ce_output_cache_part_tl
  }
\cs_new_protected:Npn \__mhchem_ce_outputArrow:nnnnn #1#2#3#4#5
  {
    \tl_put_right:Nn \l__mhchem_ce_result_tl
      {
        \__mhchem_arrow_deploy:nnnnn {#1} {#2} {#3} {#4} {#5}
      }
    \tl_clear:N \l__mhchem_ce_part_tl
    \tl_set:Nn \l__mhchem_ce_state_tl { c }
  }
\cs_generate_variant:Nn \__mhchem_ce_outputArrow:nnnnn {ooooo}
\cs_new_protected:Npn \__mhchem_ce_loop_startArrow:
  {
    \tl_set:Nn \l__mhchem_ce_state_tl { a-t1 }
    \tl_clear:N \l__mhchem_ce_arrowTypeOne_tl
    \tl_clear:N \l__mhchem_ce_arrowTextOne_tl
    \tl_clear:N \l__mhchem_ce_arrowTypeTwo_tl
    \tl_clear:N \l__mhchem_ce_arrowTextTwo_tl
    \tl_clear:N \l__mhchem_ce_part_tl
  }
\cs_new_protected:Npn \__mhchem_ce_loop_abortArrow:
  {
    \tl_put_right:Nx \l__mhchem_ce_part_tl
      {
        \tl_set:Nn \l__mhchem_ce_state_tl { a-t1 }
        \exp_not:V \l__mhchem_ce_arrowTypeOne_tl
        \exp_not:V \l__mhchem_ce_arrowTextOne_tl
        \exp_not:V \l__mhchem_ce_arrowTypeTwo_tl
        \exp_not:V \l__mhchem_ce_arrowTextTwo_tl
      }
    \tl_set:Nn \l__mhchem_ce_state_tl { c }
  }
\ExplSyntaxOff

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   arrows   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\ExplSyntaxOn
\cs_new:Npn \__mhchem_arrow_options_minLength:n { {2em} }
\tl_new:N \mhchem@option@arrow@pgf@tip
\tl_new:N \mhchem@option@arrow@pgf@linewidth

\msg_new:nnn { mhchem } { error-arrow-type }
  {
    Cannot~understand~arrow~type~'#1'.
  }
\msg_new:nnn { mhchem } { unexpected-arrow-type }
  {
    Assertion~failed:~Unexpected~arrow~type~'#1'.~
    You~found~a~bug.~Please~contact~the~package~author.
  }
\msg_new:nnn { mhchem } { unexpected-arrow-name }
  {
    Assertion~failed:~Unexpected~arrow~name~'#1'.~
    You~found~a~bug.~Please~contact~the~package~author.
  }
\msg_new:nnn { mhchem } { unexpected-arrow-label-type }
  {
    Assertion~failed:~Unexpected~arrow~label~type~'#1'.~
    You~found~a~bug.~Please~contact~the~package~author.
  }

\cs_new_protected:Npn \__mhchem_arrow_init_pgf: #1
  {
    \bool_if:NTF { \l__mhchem_option_inPreamble_bool }
      {
        \RequirePackage{pgf}
        \RequirePackage{tikz}
        \AtBeginDocument {
          \usetikzlibrary{arrows.meta}
          \__mhchem_arrow_init_pgf_ii: {#1}
        }
      }
      { \__mhchem_arrow_init_pgf_ii: {#1} }
  }
\tl_new:N \l__mhchem_arrow_init_pgf_tl
\cs_new_protected:Npn \__mhchem_arrow_init_pgf_ii: #1
  {
    \tl_set:Nn \l__mhchem_option_arrowType_tl { pgf }
    \str_case:nnF {#1}
      {
        { pgf }
          {
            \tikzset{mhchemtip /.tip = {Computer~Modern~Rightarrow[length=0pt~5,width'=0pt~1.8]}}
            \tl_set:Nn \mhchem@option@arrow@pgf@linewidth { 0.09ex }
          }
        { pgf-filled }
          {
            \tikzset{mhchemtip /.tip = {Stealth[round,length=0pt~10,width'=0pt~0.65]}}
            \tl_set:Nn \mhchem@option@arrow@pgf@linewidth { 0.09ex }
          }
      }
      {
        \regex_extract_once:nnNTF
          { \A pgf \cB. (.+?) \cE. \cB. (.+?) \cE. \Z }
          {#1}
          \l__mhchem_tmp_arrow_seq
          {
            \seq_pop_left:NN \l__mhchem_tmp_arrow_seq \l__mhchem_option_tmpa_tl
            \seq_pop_left:NN \l__mhchem_tmp_arrow_seq \l__mhchem_option_tmpa_tl
            \tl_set:Nx \l__mhchem_arrow_init_pgf_tl { mhchemtip /.tip = {\l__mhchem_option_tmpa_tl} }
            \exp_after:wN \tikzset \exp_after:wN { \l__mhchem_arrow_init_pgf_tl }
            \seq_pop_left:NN \l__mhchem_tmp_arrow_seq \l__mhchem_option_tmpa_tl
            \tl_set_eq:NN \mhchem@option@arrow@pgf@linewidth \l__mhchem_option_tmpa_tl
          }
          {
            { \msg_error:nnn { mhchem } { error-arrow-type } {#1} }
          }
      }
  }

\tl_new:N \l__mhchem_arrow_deploy_a_tl
\tl_new:N \l__mhchem_arrow_deploy_b_tl
\cs_new_protected:Npn \__mhchem_arrow_deploy:nnnnn #1#2#3#4#5
  {
    \str_case:nnF {#2}
      {
        {  }
          {
            \int_compare:nTF { \l__mhchem_option_version_int > 3 }
              {
                \tl_if_empty:nTF
                  {#3}
                  { \tl_clear:N \l__mhchem_arrow_deploy_a_tl }
                  { \tl_set:Nn \l__mhchem_arrow_deploy_a_tl { \ce {#3} } }
                \tl_if_empty:nTF
                  {#5}
                  { \tl_clear:N \l__mhchem_arrow_deploy_b_tl }
                  { \tl_set:Nn \l__mhchem_arrow_deploy_b_tl { \ce {#5} } }
                \__mhchem_arrow_output:nVV {#1} \l__mhchem_arrow_deploy_a_tl \l__mhchem_arrow_deploy_b_tl
              }
              { \__mhchem_arrow_output:nnn {#1} {#3} {#5} }
          }
        { M }
          { \__mhchem_arrow_output:nnn {#1} {#3} {#5} }
        { T }
          {
            \tl_if_empty:nTF
              {#3}
              { \tl_clear:N \l__mhchem_arrow_deploy_a_tl }
              { \tl_set:Nn \l__mhchem_arrow_deploy_a_tl { \__mhchem_output_escapeFromMathToText:n {#3} } }
            \tl_if_empty:nTF
              {#5}
              { \tl_clear:N \l__mhchem_arrow_deploy_b_tl }
              { \tl_set:Nn \l__mhchem_arrow_deploy_b_tl { \__mhchem_output_escapeFromMathToText:n {#5} } }
            \__mhchem_arrow_output:nVV {#1} \l__mhchem_arrow_deploy_a_tl \l__mhchem_arrow_deploy_b_tl
          }
        { C }
          {
            \tl_if_empty:nTF
              {#3}
              { \tl_clear:N \l__mhchem_arrow_deploy_a_tl }
              { \tl_set:Nn \l__mhchem_arrow_deploy_a_tl { \ce {#3} } }
            \tl_if_empty:nTF
              {#5}
              { \tl_clear:N \l__mhchem_arrow_deploy_b_tl }
              { \tl_set:Nn \l__mhchem_arrow_deploy_b_tl { \ce {#5} } }
            \__mhchem_arrow_output:nVV {#1} \l__mhchem_arrow_deploy_a_tl \l__mhchem_arrow_deploy_b_tl
          }
      }
      { \msg_error:nnn { mhchem } { unexpected-arrow-label-type } {#2} }
  }
\cs_new_protected:Npn \__mhchem_arrow_output:nnn #1#2#3
  {
    \str_case:VnF \l__mhchem_option_arrowType_tl
      {
        { font }
          {
            \cs_set_protected:Npn \__mhchem_arrow_base: { \__mhchem_arrow_ext:nnnnnnnn }
            \cs_set_protected:Npn \__mhchem_arrow_rightArrowFill: { \rightarrowfill@ }
            \cs_set_protected:Npn \__mhchem_arrow_leftArrowFill: { \leftarrowfill@ }
            \cs_set_protected:Npn \__mhchem_arrow_leftRightArrowFill: { \leftrightarrowfill@ }
            \cs_set_protected:Npn \__mhchem_arrow_rightHarpoonUpFill: { \__mhchem_arrow_rightharpoonupfill }
            \cs_set_protected:Npn \__mhchem_arrow_leftHarpoonDownFill: { \__mhchem_arrow_leftharpoondownfill }
          }
        { pgf }
          {
            \cs_set_protected:Npn \__mhchem_arrow_base: { \__mhchem_arrow_extPgf:nnnnnnnn }
            \cs_set_protected:Npn \__mhchem_arrow_rightArrowFill: { \mhchem@arrow@right@pgf }
            \cs_set_protected:Npn \__mhchem_arrow_leftArrowFill: { \mhchem@arrow@left@pgf }
            \cs_set_protected:Npn \__mhchem_arrow_leftRightArrowFill: { \mhchem@arrow@leftright@pgf }
            \cs_set_protected:Npn \__mhchem_arrow_rightHarpoonUpFill: { \mhchem@arrow@rightharpoonup@pgf }
            \cs_set_protected:Npn \__mhchem_arrow_leftHarpoonDownFill: { \mhchem@arrow@leftharpoondown@pgf }
          }
      }
      { \msg_error:nnx { mhchem } { unexpected-arrow-type } { \l__mhchem_option_arrowType_tl } }
    \str_case:nnF {#1}
      {
        { yields }
          { \ensuremath{{}\__mhchem_arrow_base:{5}{9}{#2}{5}{9}{#3}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_rightArrowFill:}{}} }
        { yieldsLeft }
          { \ensuremath{{}\__mhchem_arrow_base:{9}{5}{#2}{9}{5}{#3}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftArrowFill:}{}} }
        { yieldsLeftRight }
          {
            \ensuremath{{}\mathrel{
              \@ifempty{#3}
                {\rlap{\raisebox{.44ex}{$\__mhchem_arrow_base:{9}{9}{#2}{9}{9}{}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_rightArrowFill:}$}}}
                {\rlap{\raisebox{.44ex}{$\__mhchem_arrow_base:{9}{9}{#2}{9}{9}{\hphantom{#3}}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_rightArrowFill:}$}}}
              \@ifempty{#2}
                {\raisebox{-.44ex}{$\__mhchem_arrow_base:{9}{9}{}{9}{9}{#3}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftArrowFill:}$}}
                {\raisebox{-.44ex}{$\__mhchem_arrow_base:{9}{9}{\hphantom{#2}}{9}{9}{#3}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftArrowFill:}$}}
            }{}}
          }
        { mesomerism }
          { \ensuremath{{}\__mhchem_arrow_base:{9}{9}{#2}{9}{9}{#3}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftRightArrowFill:}{}} }
        { equilibrium }
          {
            \ensuremath{{}\mathrel{
              \@ifempty{#3}
                {\rlap{\raisebox{.22ex}{$\__mhchem_arrow_base:{5}{9}{#2}{9}{9}{}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_rightHarpoonUpFill:}$}}}
                {\rlap{\raisebox{.22ex}{$\__mhchem_arrow_base:{9}{9}{#2}{9}{5}{\hphantom{#3}}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_rightHarpoonUpFill:}$}}}
              \@ifempty{#2}
                {\raisebox{-.22ex}{$\__mhchem_arrow_base:{9}{9}{}{9}{5}{#3}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftHarpoonDownFill:}$}}
                {\raisebox{-.22ex}{$\__mhchem_arrow_base:{5}{9}{\hphantom{#2}}{9}{9}{#3}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftHarpoonDownFill:}$}}
            }{}}
          }
        { equilibriumRight }
          {
            \ensuremath{{}\mathrel{
              \@ifempty{#2}{
                \rlap{\raisebox{-.22ex}{$\kern0.5em\__mhchem_arrow_base:{0}{0}{}{9}{5}{#3}{\__mhchem_arrow_options_minLength:n-1em}{\__mhchem_arrow_leftHarpoonDownFill:}$}}
                \@ifempty{#3}
                  {\raisebox{.22ex}{$\__mhchem_arrow_base:{0}{0}{}{0}{0}{}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_rightHarpoonUpFill:}$}}
                  {\raisebox{.22ex}{$\__mhchem_arrow_base:{0}{0}{}{9}{5}{\hphantom{#3}\kern1em}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_rightHarpoonUpFill:}$}}
              }{
                \rlap{\raisebox{-.22ex}{$\kern0.5em\__mhchem_arrow_base:{5}{9}{\hphantom{#2}\kern-1em}{9}{9}{#3}{\__mhchem_arrow_options_minLength:n-1em}{\__mhchem_arrow_leftHarpoonDownFill:}$}}
                \@ifempty{#3}
                  {\raisebox{.22ex}{$\__mhchem_arrow_base:{5}{9}{#2}{0}{0}{}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_rightHarpoonUpFill:}$}}
                  {\raisebox{.22ex}{$\__mhchem_arrow_base:{9}{9}{#2}{9}{9}{\hphantom{#3}\kern1em}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_rightHarpoonUpFill:}$}}
              }
            }{}}
          }
        { equilibriumLeft }
          {
            \ensuremath{{}\mathrel{
              \@ifempty{#3}{
                \rlap{\raisebox{.22ex}{$\kern0.5em\__mhchem_arrow_base:{5}{9}{#2}{0}{0}{}{\__mhchem_arrow_options_minLength:n-1em}{\__mhchem_arrow_rightHarpoonUpFill:}$}}
                \@ifempty{#2}
                {\raisebox{-.22ex}{$\__mhchem_arrow_base:{0}{0}{}{0}{0}{}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftHarpoonDownFill:}$}}
                {\raisebox{-.22ex}{$\__mhchem_arrow_base:{5}{9}{\hphantom{#2}\kern1em}{0}{0}{}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftHarpoonDownFill:}$}}
              }{
                \rlap{\raisebox{.22ex}{$\kern0.5em\__mhchem_arrow_base:{9}{9}{#2}{5}{9}{\hphantom{#3}\kern-1em}{\__mhchem_arrow_options_minLength:n-1em}{\__mhchem_arrow_rightHarpoonUpFill:}$}}
                \@ifempty{#2}
                {\raisebox{-.22ex}{$\__mhchem_arrow_base:{0}{0}{}{9}{5}{#3}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftHarpoonDownFill:}$}}
                {\raisebox{-.22ex}{$\__mhchem_arrow_base:{9}{9}{\hphantom{#2}\kern1em}{9}{9}{#3}{\__mhchem_arrow_options_minLength:n}{\__mhchem_arrow_leftHarpoonDownFill:}$}}
              }
            }{}}
          }
      }
      { \msg_error:nnn { mhchem } { unexpected-arrow-name } {#1} }
  }
\cs_generate_variant:Nn \__mhchem_arrow_output:nnn {nVV}

%%% Font arrows
\cs_new_protected:Npn \__mhchem_arrow_ext:nnnnnnnn #1#2#3#4#5#6#7#8 % adaption of amsmath's ext@arrow
  {
    \mathrel{
      \mathop{\makebox[#7]{#8\displaystyle}}
      \limits
        \@ifnotempty{#3}{^{\mkern#1mu#3\mkern#2mu}}
        \@ifnotempty{#6}
          {
            \c_math_subscript_token{\makebox{
              \raisebox{1.25ex-\heightof{$\scriptstyle\mkern#4mu#6\mkern#5mu$}}[0pt]
              {$\scriptstyle\mkern#4mu#6\mkern#5mu$}
            }}
          }
    }
  }
\cs_new_protected:Npn \__mhchem_arrow_rightharpoonupfill
  { \arrowfill@\relbar\relbar\rightharpoonup }
\cs_new_protected:Npn \__mhchem_arrow_leftharpoondownfill
  { \arrowfill@\leftharpoondown\relbar\relbar }
%%% pgf arrows
\skip_new:N \__mhchem_arrow_extPgfLength_skip
\cs_new_protected:Npn \__mhchem_arrow_extPgf:nnnnnnnn #1#2#3#4#5#6#7#8
  {
    \setlength \__mhchem_arrow_extPgfLength_skip
      {
        \widthof{\ensuremath{
          \__mhchem_arrow_ext:nnnnnnnn{#1}{#2}{#3}{#4}{#5}{#6}{#7}{\rightarrowfill@}
        }}
      }
    \mathrel{
      \mathop{\kern0.7pt#8{\__mhchem_arrow_extPgfLength_skip-1.8pt}\kern0.7pt}
      \limits
        \@ifnotempty{#3}{^{\mkern#1mu#3\mkern#2mu}}
        \@ifnotempty{#6}{\c_math_subscript_token{\mkern#4mu#6\mkern#5mu}}
    }
  }
\ExplSyntaxOff

\newcommand*\mhchem@arrow@right@pgf[1]{%
  \begin{tikzpicture}[baseline]%
    \draw[use as bounding box] (0,0) (#1,0.85ex);
    \draw[arrows={-mhchemtip}, shorten <=0.5*\mhchem@option@arrow@pgf@linewidth, cap=round, line width=\mhchem@option@arrow@pgf@linewidth]
      (0cm,0.575ex) -- ++(#1,0cm);
  \end{tikzpicture}%
}%
\newcommand*\mhchem@arrow@left@pgf[1]{%
  \begin{tikzpicture}[baseline]%
    \draw[use as bounding box] (0,0) (#1,0.85ex);
    \draw[arrows={mhchemtip-}, shorten >=0.5*\mhchem@option@arrow@pgf@linewidth, cap=round, line width=\mhchem@option@arrow@pgf@linewidth]
      (0cm,0.575ex) -- ++(#1,0cm);
  \end{tikzpicture}%
}%
\newcommand*\mhchem@arrow@leftright@pgf[1]{%
  \begin{tikzpicture}[baseline]%
    \draw[use as bounding box] (0,0) (#1,0.85ex);
    \draw[arrows={mhchemtip-mhchemtip}, cap=round, line width=\mhchem@option@arrow@pgf@linewidth]
      (0cm,0.575ex) -- ++(#1,0cm);
  \end{tikzpicture}%
}%
\newcommand*\mhchem@arrow@rightharpoonup@pgf[1]{%
  \begin{tikzpicture}[baseline]%
    \draw[use as bounding box] (0,0) (#1,0.85ex);
    \draw[arrows={-mhchemtip[harpoon]}, shorten <=0.5*\mhchem@option@arrow@pgf@linewidth, cap=round, line width=\mhchem@option@arrow@pgf@linewidth, ]
      (0cm,0.575ex) -- ++(#1,0cm);
  \end{tikzpicture}%
}%
\newcommand*\mhchem@arrow@leftharpoondown@pgf[1]{%
  \begin{tikzpicture}[baseline]%
    \draw[use as bounding box] (0,0) (#1,0.85ex);
    \draw[arrows={mhchemtip[harpoon]-}, shorten >=0.5*\mhchem@option@arrow@pgf@linewidth, cap=round, line width=\mhchem@option@arrow@pgf@linewidth, ]
      (0cm,0.575ex) -- ++(#1,0cm);
  \end{tikzpicture}%
}%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   loop helpers   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\ExplSyntaxOn

\msg_new:nnn { mhchem } { cf / unexpected-input }
  {
    Assertion~failed:~Unexpected~input~character.~
    In~case~you~think~this~is~a~bug,~
    please~contact~the~package~author.
  }
\msg_new:nnn { mhchem } { cf / unexpected-state }
  {
    Assertion~failed:~Unexpected~internal~state~'#1' (cf).~
    You~found~a~bug.~Please~contact~the~package~author.
  }
\msg_new:nnn { mhchem } { cf / unexpected-two-superscripts }
  {
    Assertion~failed:~Two~superscripts.~You~entered~an~invalid~formula.~
    Or~you~found~a~bug,~in~which~case~you~should~contact~the~package~author.
  }

\cs_new_protected:Npn
  \__mhchem_loopHelper_outputAndReset_appendNextTokenToResult_setState:nNn #1#2#3
  {
    \__mhchem_cf_outputAndReset:
    \tl_put_right:Nn \l__mhchem_cf_element_tl { \__mhchem_output_withFont:n {#3} }
    \__mhchem_cf_outputRawElementAndReset:
    \tl_set:Nn \l__mhchem_cf_state_tl {#1}
    #2
  }
\cs_new_protected:Npn
  \__mhchem_loopHelper_outputAndReset_appendToResult_setState_useNone:nnNn #1#2#3#4
  {
    \__mhchem_cf_outputAndReset:
    \tl_put_right:Nn \l__mhchem_cf_element_tl {#1}
    \__mhchem_cf_outputRawElementAndReset:
    \tl_set:Nn \l__mhchem_cf_state_tl {#2}
    #3
  }
\cs_new_protected:Npn
  \__mhchem_loopHelper_outputAndReset_append_appendNextGroupToResult:nNnn #1#2#3
  {
    \__mhchem_cf_outputAndReset:
    \tl_put_right:Nn \l__mhchem_cf_element_tl {#1}
    \tl_put_right:Nn \l__mhchem_cf_element_tl {{#3}}
    \__mhchem_cf_outputRawElementAndReset:
    #2
  }

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   \cf   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\newcommand*\mhchem@cf[2][]{
  \__mhchem_cf:nn {#1} {#2}
}

\bool_new:N \l__mhchem_cf_startedWithBond_bool

\tl_new:N \l__mhchem_cf_state_tl
\tl_new:N \l__mhchem_cf_presup_tl
\tl_new:N \l__mhchem_cf_presub_tl
\tl_new:N \l__mhchem_cf_presupState_tl
\tl_new:N \l__mhchem_cf_presubState_tl
\tl_new:N \l__mhchem_cf_element_tl
\tl_new:N \l__mhchem_cf_sub_tl
\tl_new:N \l__mhchem_cf_sup_tl
\tl_new:N \l__mhchem_cf_supState_tl
\tl_new:N \l__mhchem_cf_subState_tl
\tl_new:N \l__mhchem_cf_lastNonIsotopeElement_tl
\bool_new:N \g__mhchem_cf_lastElementWithScript_bool
\cs_new_protected:Npn \__mhchem_cf_resetOutput:
  {
    \tl_clear:N \l__mhchem_cf_presup_tl
    \tl_clear:N \l__mhchem_cf_presub_tl
    \tl_set:Nn \l__mhchem_cf_presupState_tl { - }
    \tl_set:Nn \l__mhchem_cf_presubState_tl { - }
    \tl_clear:N \l__mhchem_cf_element_tl
    \tl_clear:N \l__mhchem_cf_sub_tl
    \tl_clear:N \l__mhchem_cf_sup_tl
    \tl_set:Nn \l__mhchem_cf_supState_tl { - }
    \tl_set:Nn \l__mhchem_cf_subState_tl { - }
  }

\bool_new:N \l__mhchem_cf_cfActive_bool
\bool_set_false:N \l__mhchem_cf_cfActive_bool
\tl_new:N \l__mhchem_cf_result_tl
\cs_new_protected:Npn \__mhchem_cf:nn #1#2
  {
    \group_begin:
    \bool_if:NF \l__mhchem_cf_cfActive_bool
      {
        \bool_set_true:N \l__mhchem_cf_cfActive_bool
        \bool_if:NF \l__mhchem_ce_ceActive_bool
          { \__mhchem_output_defMathOrText: }
        \int_compare:nTF { \l__mhchem_option_version_int < 3 }
          { \cs_set_eq:NN \bond \__mhchem_output_bond_single: }
          {
            \cs_set_protected:Npn \bond { \mhchem@bond }
          }
        \int_compare:nT { \l__mhchem_option_version_int < 4 }
          {
            \cs_set_protected:Npn \sbond { \__mhchem_output_bond_single: }
            \cs_set_protected:Npn \dbond { \__mhchem_output_bond_double: }
            \cs_set_protected:Npn \tbond { \__mhchem_output_bond_triple: }
          }
        \cs_set_protected:Npn \hyphen {\mhchem@hyphen}
      }
    \tl_set:Nn \l__mhchem_cf_state_tl { s }
    \bool_set_false:N \l__mhchem_cf_startedWithBond_bool
    \__mhchem_cf_resetOutput:
    \tl_clear:N \l__mhchem_cf_result_tl
    \__mhchem_cf_loop: #2 \q_recursion_stop
    \tl_if_empty:nTF {#1}
      { \ensuremath{\tl_use:N \l__mhchem_cf_result_tl} }
      { \ensuremath{\overset{#1}{\tl_use:N \l__mhchem_cf_result_tl}} }
    \group_end:
  }
\tl_new:N \l__mhchem_cf_loop_tmpa_l
\tl_new:N \l__mhchem_cf_loop_tmpb_l
\tl_new:N \l__mhchem_cf_loop_tmpc_l
\tl_new:N \l__mhchem_cf_loop_tmpd_l
\cs_new_protected:Npn \__mhchem_cf_loop:
  {
    \peek_meaning_remove:NTF \q_recursion_stop
      {
        \str_case:VnF \l__mhchem_cf_state_tl
          {
            { - }
              {
                \bool_if:NTF \l__mhchem_cf_startedWithBond_bool
                  { \__mhchem_cf_outputRaw:n { \__mhchem_output_bond_single: } }
                  { \tl_put_right:Nn \l__mhchem_cf_sup_tl { - } }
              }
            { 1 }
              { \tl_set:Nn \l__mhchem_cf_state_tl {9} }
            { frac2 }
              { \__mhchem_cf_outputRawElementAndReset: }
          }
          {}
        \__mhchem_cf_outputAndReset:
      }{
    \peek_charcode_remove:NTF \c_space_token
      {
        \str_case:VnF \l__mhchem_cf_state_tl
          {
            { - }
              {
                \bool_if:NTF \l__mhchem_cf_startedWithBond_bool
                  { \__mhchem_cf_outputRaw:n { \__mhchem_output_bond_single: } }
                  { \tl_put_right:Nn \l__mhchem_cf_sup_tl { - } }
              }
            { 1 }
              { \tl_set:Nn \l__mhchem_cf_state_tl {9} }
            { frac2 }
              { \__mhchem_cf_outputRawElementAndReset: }
            { a }
              {
                \bool_if:nT
                  {
                    \tl_if_empty_p:N \l__mhchem_cf_presup_tl  &&
                    \tl_if_empty_p:N \l__mhchem_cf_presub_tl  &&
                    \tl_if_empty_p:N \l__mhchem_cf_sub_tl  &&
                    \tl_if_empty_p:N \l__mhchem_cf_sup_tl
                  }
                  {
                    \regex_replace_once:NnNTF
                      \l__mhchem_regex_oneLowercaseLetter_fregex
                      { \c{__mhchem_output_withFont:n}\cB[ \c{__mhchem_cg_itshape:n}\cB[ \0 \cE]\cE] }
                      \l__mhchem_cf_element_tl
                      {}
                      {}
                  }
              }
          }
          {}
        \__mhchem_cf_outputAndReset:
        \int_compare:nT { \l__mhchem_option_version_int > 3 }
          { \__mhchem_cf_outputRaw:n { \__mhchem_output_skipAfterAmount: } }
        \tl_set:Nn \l__mhchem_cf_state_tl { s }
        \__mhchem_cf_loop:
      }{
    \peek_meaning:NTF \relax
      { \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop: }{
    \peek_meaning:NTF \protect
      { \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop: }{
    \str_case:VnF \l__mhchem_cf_state_tl
      {
        { - }
          {
            \__mhchem_cf_outputAndReset:
            \int_compare:nTF { \l__mhchem_option_version_int > 3 }
              {
                \regex_match:NVTF
                  \l__mhchem_regex_oneLowercaseLetterPlus_fregex
                  \l__mhchem_cf_lastNonIsotopeElement_tl
                  {
                    \__mhchem_cf_outputRaw:n
                      { \__mhchem_cg_escapeFromMathToTextOrFaketext:n { - } }
                  }
                  { \__mhchem_cf_outputRaw:n { \__mhchem_output_bond_single: } }
              }
              { \__mhchem_cf_outputRaw:n { \__mhchem_output_bond_single: } }
            \tl_set:Nn \l__mhchem_cf_state_tl { s }
            \__mhchem_cf_loop:
          }
        { ( }
          {
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digit_pregex
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { 1 }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_element_tl
                  \__mhchem_cf_loop:
              }
            % else
              {
                \__mhchem_cf_outputAndReset:
                \tl_set:Nn \l__mhchem_cf_state_tl { s }
                \__mhchem_cf_loop:
              }
          }
        { ps }
          {
            \__mhchem_regex_peek:NTF \l__mhchem_regex_uppercaseLetterOrParenthesis_pregex
              {
                \regex_match:NVTF
                  \l__mhchem_regex_formulaAmount_fregex
                  \l__mhchem_cf_element_tl
                  {
                    \__mhchem_cf_outputAndReset:
                    \tl_put_right:Nn
                      \l__mhchem_cf_result_tl
                      { \__mhchem_output_skipAfterAmount: }
                  }
                  {}
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_cf_loop:
              }
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_cf_loop:
              }
          }
        { s }
          {
            \peek_catcode:NTF \mhchem@macro
              {
                \__mhchem_cf_outputAndReset:
                \tl_set:Nn \l__mhchem_cf_state_tl { c }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_element_tl
                  \__mhchem_cf_loop:
              }{
            \peek_catcode:NTF \c_group_begin_token
              {
                \__mhchem_cf_outputAndReset:
                \int_compare:nTF { \l__mhchem_option_version_int < 4 }
                  {
                    \__mhchem_loopHelper_outputAndReset_append_appendNextGroupToResult:nNnn
                      {}
                      \__mhchem_cf_loop:
                  }
                % else
                  {
                    \tl_set:Nn \l__mhchem_cf_state_tl { a }
                    \__mhchem_loopHelper_appendNextGroup_prefix_doIfEmpty:NnnNn
                      \l__mhchem_cf_element_tl
                      { \__mhchem_cg_escapeFromMathToTextOrFaketext:n }
                      { \tl_set:Nn \l__mhchem_cf_state_tl { s } }
                      \__mhchem_cf_loop:
                  }
              }{
            \peek_catcode_remove:NTF \c_math_toggle_token
              {
                \int_compare:nTF { \l__mhchem_option_version_int > 3 }
                  { \tl_set:Nn \l__mhchem_cf_state_tl { ps } }
                  { \tl_set:Nn \l__mhchem_cf_state_tl { a } }
                \__mhchem_loopHelper_appendWithinMathTokens:nn
                  { l__mhchem_cf_element_tl }
                  { __mhchem_cf_loop: }
              }{
            \peek_charcode:NTF -
              {
                \__mhchem_cf_outputAndReset:
                \int_compare:nTF { \l__mhchem_option_version_int > 1 }
                  {
                    \tl_set:Nn \l__mhchem_cf_state_tl { - }
                    \bool_set_true:N \l__mhchem_cf_startedWithBond_bool
                    \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
                  }
                % else
                  {
                    \tl_set:Nn \l__mhchem_cf_state_tl { a }
                    \tl_put_right:Nn \l__mhchem_cf_sup_tl { - }
                    \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
                  }
              }{
            \peek_charcode:NTF =
              {
                \__mhchem_cf_outputAndReset:
                \__mhchem_loopHelper_outputAndReset_appendToResult_setState_useNone:nnNn
                  { \__mhchem_output_bond_double: }
                  { s }
                  \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF ##
              {
                \__mhchem_cf_outputAndReset:
                \__mhchem_loopHelper_outputAndReset_appendToResult_setState_useNone:nnNn
                  { \__mhchem_output_bond_triple: }
                  { s }
                  \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF ^
              {
                \str_if_eq:VnF \l__mhchem_cf_presupState_tl { - }
                  { \__mhchem_cf_outputAndReset: }
                \tl_set:Nn \l__mhchem_cf_presupState_tl { d }
                \tl_set:Nn \l__mhchem_cf_state_tl { p }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF _
              {
                \str_if_eq:VnF \l__mhchem_cf_presubState_tl { - }
                  { \__mhchem_cf_outputAndReset: }
                \tl_set:Nn \l__mhchem_cf_presubState_tl { d }
                \tl_set:Nn \l__mhchem_cf_state_tl { q }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF `
              {
                \int_compare:nTF { \l__mhchem_option_version_int < 4 }
                  {
                    \str_if_eq:VnF \l__mhchem_cf_presupState_tl { - }
                      { \__mhchem_cf_outputAndReset: }
                    \tl_set:Nn \l__mhchem_cf_presupState_tl { rm }
                    \tl_set:Nn \l__mhchem_cf_state_tl { p }
                    \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
                  }
                % else
                  {
                    \tl_set:Nn \l__mhchem_cf_state_tl { a }
                    \__mhchem_loopHelper_appendNextToken:NNn
                      \l__mhchem_cf_element_tl
                      \__mhchem_cf_loop:
                  }
              }{
            \peek_charcode:NTF ,
              {
                \int_compare:nTF { \l__mhchem_option_version_int < 4 }
                  {
                    \str_if_eq:VnF \l__mhchem_cf_presubState_tl { - }
                      { \__mhchem_cf_outputAndReset: }
                    \tl_set:Nn \l__mhchem_cf_presubState_tl { rm }
                    \tl_set:Nn \l__mhchem_cf_state_tl { q }
                    \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
                  }
                % else
                  {
                    \__mhchem_cf_outputAndReset:
                    \tl_set:Nn \l__mhchem_cf_state_tl { 1 }
                    \__mhchem_cf_loop:
                  }
              }{
            \peek_charcode:NTF *
              {
                \__mhchem_loopHelper_outputAndReset_appendToResult_setState_useNone:nnNn
                  { \__mhchem_output_additionCompound: }
                  { s }
                  \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF +
              {
                \str_if_eq:VnF \l__mhchem_cf_presupState_tl { - }
                  { \__mhchem_cf_outputAndReset: }
                \tl_set:Nn \l__mhchem_cf_presupState_tl { d }
                \tl_set:Nn \l__mhchem_cf_state_tl { p }
                \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF (
              {
                \__mhchem_cf_outputAndReset:
                \tl_set:Nn \l__mhchem_cf_state_tl { ( }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_element_tl
                  \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF [
              {
                \__mhchem_loopHelper_outputAndReset_appendNextTokenToResult_setState:nNn
                  { s }
                  \__mhchem_cf_loop:
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_closingBracket_pregex
              {
                \__mhchem_loopHelper_outputAndReset_appendNextTokenToResult_setState:nNn
                  { a }
                  \__mhchem_cf_loop:
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_letter_pregex
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_element_tl
                  \__mhchem_cf_loop:
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digitOrDot_pregex
              {
                \__mhchem_cf_outputAndReset:
                \tl_set:Nn \l__mhchem_cf_state_tl { 1 }
                \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF |
              {
                \__mhchem_loopHelper_outputAndReset_appendToResult_setState_useNone:nnNn
                  { \__mhchem_output_verticalBar: }
                  { s }
                  \__mhchem_cf_loop:
              }
            % else
              {
                \__mhchem_loopHelper_breakLoop:w
                  { \msg_error:nnn { mhchem } { cf / unexpected-input } }
              }
            }}}}}}}}}}}}}}}}}
          }
        { c }
          {
            \regex_match:NVTF
              \l__mhchem_regex_oneGreekLetter_fregex
              \l__mhchem_cf_element_tl
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_cf_loop:
              }{
            \regex_match:NVTF
              \l__mhchem_regex_fracMacro_fregex
              \l__mhchem_cf_element_tl
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { frac1 }
                \__mhchem_loopHelper_appendNextGroupAsCe:NNn
                  \l__mhchem_cf_element_tl
                  \__mhchem_cf_loop:
              }{
            \peek_catcode:NTF \c_group_begin_token
              {
                \__mhchem_loopHelper_appendNextGroup:NNn
                  \l__mhchem_cf_element_tl
                  \__mhchem_cf_loop:
              }
            % else
              {
                \__mhchem_cf_outputRawElementAndReset:
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_cf_loop:
                }
              }}
          }
        { frac1 }
          {
            \tl_set:Nn \l__mhchem_cf_state_tl { frac2 }
            \__mhchem_loopHelper_appendNextGroupAsCe:NNn
              \l__mhchem_cf_element_tl
              \__mhchem_cf_loop:
          }
        { frac2 }
          {
            \__mhchem_cf_outputRawElementAndReset:
            \tl_set:Nn \l__mhchem_cf_state_tl { a }
            \__mhchem_cf_loop:
          }
        { 1 }
          {
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digitOrDotPlus_pregex
              {
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_element_tl
                  \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF ,
              {
                \tl_put_right:Nn \l__mhchem_cf_element_tl { \__mhchem_output_commaDecimal: }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF -
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { 9 }
                \__mhchem_cf_outputAndReset:
                \tl_set:Nn \l__mhchem_cf_state_tl { - }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
              }
            % else
              {
                \__mhchem_cf_outputAndReset:
                \tl_set:Nn \l__mhchem_cf_state_tl { s }
                \__mhchem_cf_loop:
              }
            }}
          }
        { a }
          {
            \peek_catcode:NTF \mhchem@macro
              {
                \__mhchem_cf_outputAndReset:
                \tl_set:Nn \l__mhchem_cf_state_tl { c }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_element_tl
                  \__mhchem_cf_loop:
              }{
            \peek_catcode:NTF \c_group_begin_token
              {
                \__mhchem_cf_outputAndReset:
                \int_compare:nTF { \l__mhchem_option_version_int < 4 }
                  {
                    \__mhchem_loopHelper_appendNextGroup:NNn
                      \l__mhchem_cf_result_tl
                      \__mhchem_cf_loop:
                  }
                % else
                  {
                    \__mhchem_loopHelper_appendNextGroup_prefix_doIfEmpty:NnnNn
                      \l__mhchem_cf_element_tl
                      { \__mhchem_cg_escapeFromMathToTextOrFaketext:n }
                      {}
                      \__mhchem_cf_loop:
                  }
              }{
            \peek_catcode_remove:NTF \c_math_toggle_token
              {
                \str_if_eq:VnF \l__mhchem_cf_supState_tl { - }
                  { \__mhchem_cf_outputAndReset: }
                \str_if_eq:VnF \l__mhchem_cf_subState_tl { - }
                  { \__mhchem_cf_outputAndReset: }
                \__mhchem_loopHelper_appendWithinMathTokens:nn
                  { l__mhchem_cf_element_tl }
                  { __mhchem_cf_loop: }
              }{
            \peek_charcode:NTF -
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { - }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF =
              {
                \__mhchem_loopHelper_outputAndReset_appendToResult_setState_useNone:nnNn
                  { \__mhchem_output_bond_double: }
                  { s }
                  \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF ##
              {
                \__mhchem_loopHelper_outputAndReset_appendToResult_setState_useNone:nnNn
                  { \__mhchem_output_bond_triple: }
                  { s }
                  \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF ^
              {
                \str_if_eq:VnF \l__mhchem_cf_supState_tl { - }
                  { \__mhchem_cf_outputAndReset: }
                \str_if_eq:VnTF \l__mhchem_cf_subState_tl { - }
                  { \tl_set:Nn \l__mhchem_cf_supState_tl { kv } }
                  { \tl_set:Nn \l__mhchem_cf_supState_tl { d } }
                \tl_set:Nn \l__mhchem_cf_state_tl { e }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF _
              {
                \str_if_eq:VnF \l__mhchem_cf_subState_tl { - }
                  { \__mhchem_cf_outputAndReset: }
                \tl_set:Nn \l__mhchem_cf_subState_tl { d }
                \tl_set:Nn \l__mhchem_cf_state_tl { f }
                \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF `
              {
                \int_compare:nTF { \l__mhchem_option_version_int < 4 }
                  {
                    \str_if_eq:VnF \l__mhchem_cf_supState_tl { - }
                      { \__mhchem_cf_outputAndReset: }
                    \tl_set:Nn \l__mhchem_cf_supState_tl { rm }
                    \tl_set:Nn \l__mhchem_cf_state_tl { e }
                    \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
                  }
                % else
                  {
                    \str_if_eq:VnF \l__mhchem_cf_supState_tl { - }
                      { \__mhchem_cf_outputAndReset: }
                    \str_if_eq:VnF \l__mhchem_cf_subState_tl { - }
                      { \__mhchem_cf_outputAndReset: }
                    \__mhchem_loopHelper_appendNextToken:NNn
                      \l__mhchem_cf_element_tl
                      \__mhchem_cf_loop:
                  }
              }{
            \peek_charcode:NTF ,
              {
                \int_compare:nTF { \l__mhchem_option_version_int < 4 }
                  {
                    \str_if_eq:VnF \l__mhchem_cf_subState_tl { - }
                      { \__mhchem_cf_outputAndReset: }
                    \tl_set:Nn \l__mhchem_cf_subState_tl { rm }
                    \tl_set:Nn \l__mhchem_cf_state_tl { f }
                    \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
                  }
                % else
                  {
                    \__mhchem_cf_outputRaw:n
                      { \__mhchem_output_commaEnumeration: }
                    \__mhchem_loopHelper_ignoreNextToken:Nn \__mhchem_cf_loop:
                  }
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_dotOrAsterisk_pregex
              {
                \__mhchem_loopHelper_outputAndReset_appendToResult_setState_useNone:nnNn
                  { \__mhchem_output_additionCompound: }
                  { s }
                  \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF +
              {
                \tl_set:Nn \l__mhchem_cf_supState_tl { d }
                \tl_set:Nn \l__mhchem_cf_state_tl { e }
                \__mhchem_cf_loop:
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_openingBracket_pregex
              {
                \__mhchem_loopHelper_outputAndReset_appendNextTokenToResult_setState:nNn
                  { s }
                  \__mhchem_cf_loop:
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_closingBracket_pregex
              {
                \__mhchem_loopHelper_outputAndReset_appendNextTokenToResult_setState:nNn
                  { a }
                  \__mhchem_cf_loop:
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_letter_pregex
              {
                \str_if_eq:VnTF \l__mhchem_cf_supState_tl { - }
                  {
                    \str_if_eq:VnF \l__mhchem_cf_subState_tl { - }
                      { \__mhchem_cf_outputAndReset: }
                  }
                  {
                    \regex_match:NVTF
                      \l__mhchem_regex_digits_fregex
                      \l__mhchem_cf_sup_tl
                      {
                        \tl_set:NV \l__mhchem_cf_loop_tmpa_l \l__mhchem_cf_sup_tl
                        \tl_set:NV \l__mhchem_cf_loop_tmpb_l \l__mhchem_cf_supState_tl
                        \tl_set:NV \l__mhchem_cf_loop_tmpc_l \l__mhchem_cf_sub_tl
                        \tl_set:NV \l__mhchem_cf_loop_tmpd_l \l__mhchem_cf_subState_tl
                        \tl_clear:N \l__mhchem_cf_sup_tl
                        \tl_set:Nn \l__mhchem_cf_supState_tl { - }
                        \tl_clear:N \l__mhchem_cf_sub_tl
                        \tl_set:Nn \l__mhchem_cf_subState_tl { - }
                        \__mhchem_cf_outputAndReset:
                        \tl_set:NV \l__mhchem_cf_presup_tl \l__mhchem_cf_loop_tmpa_l
                        \tl_set:NV \l__mhchem_cf_presupState_tl \l__mhchem_cf_loop_tmpb_l
                        \tl_set:NV \l__mhchem_cf_presub_tl \l__mhchem_cf_loop_tmpc_l
                        \tl_set:NV \l__mhchem_cf_presubState_tl \l__mhchem_cf_loop_tmpd_l
                      }
                      { \__mhchem_cf_outputAndReset: }
                  }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_element_tl
                  \__mhchem_cf_loop:
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digit_pregex
              {
                \str_if_eq:VnF \l__mhchem_cf_subState_tl { - }
                  { \__mhchem_cf_outputAndReset: }
                \tl_set:Nn \l__mhchem_cf_subState_tl { d }
                \tl_set:Nn \l__mhchem_cf_state_tl { f }
                \__mhchem_cf_loop:
              }
            % else
              {
                \__mhchem_cf_outputAndReset:
                \tl_set:Nn \l__mhchem_cf_state_tl { s }
                \__mhchem_cf_loop:
              }
            }}}}}}}}}}}}}}}
          }
        { e }
          {
            \peek_catcode_remove:NTF \c_math_toggle_token
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_loopHelper_appendWithinMathTokens:nn
                  { l__mhchem_cf_sup_tl }
                  { __mhchem_cf_loop: }
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digit_pregex
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { e+ }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_sup_tl
                  \__mhchem_cf_loop:
              }
            % else
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_sup_tl
                  \__mhchem_cf_loop:
              }
            }
          }
        { e+ }
          {
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digitOrPlus_pregex
              {
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_sup_tl
                  \__mhchem_cf_loop:
              }{
            \peek_charcode:NTF -
              {
                \regex_match:NVTF
                  \l__mhchem_regex_oneLowercaseLetterPlus_fregex
                  \l__mhchem_cf_element_tl
                  {
                    \tl_set:Nn \l__mhchem_cf_state_tl { - }
                    \__mhchem_loopHelper_ignoreNextToken:Nn
                      \__mhchem_cf_loop:
                  }
                  {
                    \__mhchem_loopHelper_appendNextToken:NNn
                      \l__mhchem_cf_sup_tl
                      \__mhchem_cf_loop:
                  }
              }
            % else
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_cf_loop:
              }
            }
          }
        { f }
          {
            \peek_catcode_remove:NTF \c_math_toggle_token
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_loopHelper_appendWithinMathTokens:nn
                  { l__mhchem_cf_sub_tl }
                  { __mhchem_cf_loop: }
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digitOrSlash_pregex
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { f+ }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_sub_tl
                  \__mhchem_cf_loop:
              }
            % else
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_sub_tl
                  \__mhchem_cf_loop:
              }
            }
          }
        { f+ }
          {
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digitOrSlash_pregex
              {
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_sub_tl
                  \__mhchem_cf_loop:
              }
            % else
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { a }
                \__mhchem_cf_loop:
              }
          }
        { p }
          {
            \peek_catcode_remove:NTF \c_math_toggle_token
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { s }
                \__mhchem_loopHelper_appendWithinMathTokens:nn
                  { l__mhchem_cf_presup_tl }
                  { __mhchem_cf_loop: }
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digitOrMinus_pregex
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { p+ }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_presup_tl
                  \__mhchem_cf_loop:
              }
            % else
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { s }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_presup_tl
                  \__mhchem_cf_loop:
              }
            }
          }
        { p+ }
          {
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digit_pregex
              {
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_presup_tl
                  \__mhchem_cf_loop:
              }
            % else
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { s }
                \__mhchem_cf_loop:
              }
          }
        { q }
          {
            \peek_catcode_remove:NTF \c_math_toggle_token
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { s }
                \__mhchem_loopHelper_appendWithinMathTokens:nn
                  { l__mhchem_cf_presub_tl }
                  { __mhchem_cf_loop: }
              }{
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digitOrMinus_pregex
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { q+ }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_presub_tl
                  \__mhchem_cf_loop:
              }
            % else
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { s }
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_presub_tl
                  \__mhchem_cf_loop:
              }
            }
          }
        { q+ }
          {
            \__mhchem_regex_peek:NTF \l__mhchem_regex_digit_pregex
              {
                \__mhchem_loopHelper_appendNextToken:NNn
                  \l__mhchem_cf_presub_tl
                  \__mhchem_cf_loop:
              }
            % else
              {
                \tl_set:Nn \l__mhchem_cf_state_tl { s }
                \__mhchem_cf_loop:
              }
          }
      }
      {
        \msg_error:nnx { mhchem } { cf / unexpected-state }
          { \l__mhchem_cf_state_tl }
        \__mhchem_loopHelper_appendNextToken:NNn
          \l__mhchem_cf_result_tl
          \__mhchem_cf_loop:
      }
    }}}}
  }

\cs_new_protected:Npn \__mhchem_cf_output:
  {
    \bool_if:nTF
      {
        \tl_if_empty_p:N \l__mhchem_cf_presup_tl  &&
        \tl_if_empty_p:N \l__mhchem_cf_presub_tl  &&
        \tl_if_empty_p:N \l__mhchem_cf_element_tl  &&
        \tl_if_empty_p:N \l__mhchem_cf_sub_tl  &&
        \tl_if_empty_p:N \l__mhchem_cf_sup_tl
      }
      {
      }
      {
        \bool_if:nT
          {
            \tl_if_empty_p:N \l__mhchem_cf_presup_tl  &&
            \tl_if_empty_p:N \l__mhchem_cf_presub_tl
          }
          { \tl_set:NV \l__mhchem_cf_lastNonIsotopeElement_tl \l__mhchem_cf_element_tl }
          { \tl_clear:N \l__mhchem_cf_lastNonIsotopeElement_tl }
        \bool_gset:Nn \g__mhchem_cf_lastElementWithScript_bool
          {
            ! \tl_if_empty_p:N \l__mhchem_cf_sub_tl  ||
            ! \tl_if_empty_p:N \l__mhchem_cf_sup_tl
          }
        \str_case:VnF \l__mhchem_cf_state_tl
          {
            { 1 }
              {
                \__mhchem_cg_replaceForAmount:N \l__mhchem_cf_element_tl
                \tl_put_right:Nx \l__mhchem_cf_result_tl
                  {
                    \exp_not:N \__mhchem_output_amount:n {
                    \exp_not:V \l__mhchem_cf_element_tl
                    }
                  }
              }
            { 9 }
              {
                \__mhchem_cg_replaceForAmount:N \l__mhchem_cf_element_tl
                \tl_put_right:Nx \l__mhchem_cf_result_tl
                  {
                    \exp_not:N \__mhchem_output_withFont:n {
                    \exp_not:V \l__mhchem_cf_element_tl
                    }
                  }
              }
          }
          {
            \str_if_eq:VnTF \l__mhchem_cf_presupState_tl { rm }
              { \tl_set:Nx \l__mhchem_cf_presup_tl { \exp_not:N \__mhchem_output_escapeToRomanMath:n { \exp_not:V \l__mhchem_cf_presup_tl } } }
              { \__mhchem_cg_replaceForSuperscript:N \l__mhchem_cf_presup_tl }
            \str_if_eq:VnTF \l__mhchem_cf_presubState_tl { rm }
              { \tl_set:Nx \l__mhchem_cf_presub_tl { \exp_not:N \__mhchem_output_escapeToRomanMath:n { \exp_not:V \l__mhchem_cf_presub_tl } } }
              { \__mhchem_cg_replaceForSubscript:N \l__mhchem_cf_presub_tl }
            \__mhchem_cg_replaceForElement:N \l__mhchem_cf_element_tl
            \str_if_eq:VnTF \l__mhchem_cf_subState_tl { rm }
              { \tl_set:Nx \l__mhchem_cf_sub_tl { \exp_not:N \__mhchem_output_escapeToRomanMath:n { \exp_not:V \l__mhchem_cf_sub_tl } } }
              { \__mhchem_cg_replaceForSubscript:N \l__mhchem_cf_sub_tl }
            \str_if_eq:VnTF \l__mhchem_cf_supState_tl { rm }
              { \tl_set:Nx \l__mhchem_cf_sup_tl { \exp_not:N \__mhchem_output_escapeToRomanMath:n { \exp_not:V \l__mhchem_cf_sup_tl } } }
              { \__mhchem_cg_replaceForSuperscript:N \l__mhchem_cf_sup_tl }
            \str_if_eq:VnT \l__mhchem_cf_supState_tl { kv }
              {
                \regex_match:NVTF
                  \l__mhchem_regex_romanNumeral_fregex
                  \l__mhchem_cf_sup_tl
                  { \tl_set:Nn \l__mhchem_cf_supState_tl { ox } }
                  {}
              }
            \bool_if:nT
              {
                \str_if_eq_p:Vn \l__mhchem_cf_supState_tl { kv }  &&
                \tl_if_empty_p:V \l__mhchem_cf_sub_tl
              }
              { \tl_set:Nn \l__mhchem_cf_supState_tl { d } }
            \str_case:VnF \l__mhchem_cf_supState_tl
              {
                { kv }
                  {
                    \tl_put_right:Nx \l__mhchem_cf_result_tl
                      {
                        \exp_not:N \__mhchem_output_coreFive:nnnnnnn
                          { \exp_not:V \l__mhchem_cf_presup_tl }
                          { \exp_not:V \l__mhchem_cf_presub_tl }
                          { \exp_not:V \l__mhchem_cf_element_tl }
                          {}
                          { \exp_not:V \l__mhchem_cf_sup_tl }
                          { \exp_not:V \l__mhchem_cf_sub_tl }
                          {}
                     }
                  }
                { ox }
                  {
                    \tl_put_right:Nx \l__mhchem_cf_result_tl
                      {
                        \exp_not:N \__mhchem_output_coreFive:nnnnnnn
                          { \exp_not:V \l__mhchem_cf_presup_tl }
                          { \exp_not:V \l__mhchem_cf_presub_tl }
                          { \exp_not:V \l__mhchem_cf_element_tl }
                          { \exp_not:V \l__mhchem_cf_sup_tl }
                          {}
                          { \exp_not:V \l__mhchem_cf_sub_tl }
                          {}
                     }
                  }
              }
              {
                \tl_put_right:Nx \l__mhchem_cf_result_tl
                  {
                    \exp_not:N \__mhchem_output_coreFive:nnnnnnn
                      { \exp_not:V \l__mhchem_cf_presup_tl }
                      { \exp_not:V \l__mhchem_cf_presub_tl }
                      { \exp_not:V \l__mhchem_cf_element_tl }
                      {}
                      {}
                      { \exp_not:V \l__mhchem_cf_sub_tl }
                      { \exp_not:V \l__mhchem_cf_sup_tl }
                  }
              }
          }
      }
  }
\cs_new_protected:Npn \__mhchem_cf_outputRawElement:
  {
    \tl_set:NV \l__mhchem_cf_lastNonIsotopeElement_tl \l__mhchem_cf_element_tl
    \tl_put_right:Nx \l__mhchem_cf_result_tl  { \exp_not:V \l__mhchem_cf_element_tl }
  }
\cs_new_protected:Npn \__mhchem_cf_outputAndReset:
  {
    \__mhchem_cf_output:
    \__mhchem_cf_resetOutput:
  }
\cs_new_protected:Npn \__mhchem_cf_outputRawElementAndReset:
  {
    \__mhchem_cf_outputRawElement:
    \__mhchem_cf_resetOutput:
  }
\cs_new_protected:Npn \__mhchem_cf_outputRaw:n #1
  {
    \__mhchem_cf_outputAndReset:
    \tl_put_right:Nn \l__mhchem_cf_element_tl {#1}
    \__mhchem_cf_outputRawElementAndReset:
  }

%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   cg   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\tl_new:N \l__mhchem_cg_withinMathTokens_tmpa_tl
\bool_new:N \l__mhchem_cg_withinMathTokens_bool
\bool_set_false:N \l__mhchem_cg_withinMathTokens_bool
\cs_new_protected:Npn \__mhchem_cg_withinMathTokens:n #1
  {
    \group_begin:
    \bool_set_true:N \l__mhchem_cg_withinMathTokens_bool
    \int_compare:nTF { \l__mhchem_option_version_int > 3 }
      {
        \regex_match:NnTF
          \l__mhchem_regex_bracedGroup_fregex
          {#1}
          {
            \__mhchem_output_escapeToItalicMath:n {#1}
          }
        % else
          {
            \regex_match:NnTF
              \l__mhchem_regex_digitOrLetterOrGreek_fregex
              {#1}
              {
                \group_begin:
                  \bool_if:NTF \l__mhchem_output_isMathMode_bool
                    {
                      \text { \ensuremath
                        {
                          \thinmuskip=0mu \medmuskip=0mu \thickmuskip=0mu
                          \__mhchem_output_escapeFromMathToItalicMath:n {#1}
                        } }
                    }
                    {
                      \tl_set:Nn \l__mhchem_cg_withinMathTokens_tmpa_tl { #1 }
                      \regex_replace_all:NnN
                        \l__mhchem_regex_letters_regex
                        { \c{__mhchem_output_escapeFromTextToItalicText:n} \cB[ \0 \cE] }
                        \l__mhchem_cg_withinMathTokens_tmpa_tl
                      \regex_replace_all:NnN
                        \l__mhchem_regex_spaces_regex
                        {}
                        \l__mhchem_cg_withinMathTokens_tmpa_tl
                      \regex_replace_all:NnN
                        \l__mhchem_regex_hyphen_regex
                        { \c{mhchem@option@textminus} }
                        \l__mhchem_cg_withinMathTokens_tmpa_tl
                      \tl_use:N \l__mhchem_cg_withinMathTokens_tmpa_tl
                    }
                \group_end:
              }
              {
                \__mhchem_output_escapeToItalicMath:n {#1}
              }
          }
      }
    % else
      {
        \__mhchem_output_escapeFromMathToItalicMath:n {#1}
      }
    \group_end:
  }
\cs_new_protected:Npn \__mhchem_cg_itshape:n #1
  {
    \int_compare:nTF { \l__mhchem_option_version_int > 3 }
      {
        \bool_if:NTF \l__mhchem_output_isMathMode_bool
          { \__mhchem_output_escapeFromMathToItalicMath:n {#1} }
          { \__mhchem_output_escapeFromTextToItalicText:n {#1} }
      }
      { #1 }
  }
\cs_new_protected:Npn \__mhchem_cg_escapeFromMathToTextOrFaketext:n #1
  {
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      { \__mhchem_cg_escapeFromMathToFakeText:n {#1} }
      { \__mhchem_output_escapeFromMathToText:n { #1 } }
  }
\tl_new:N \l__mhchem_cg_escapeFromMathToFakeText_result_tl
\cs_new_protected:Npn \__mhchem_cg_escapeFromMathToFakeText:n #1
  {
    \tl_clear:N \l__mhchem_cg_escapeFromMathToFakeText_result_tl
    \__mhchem_cg_escapeFromMathToFakeText_loop: #1 \q_recursion_stop
    \__mhchem_output_escapeFromMathToRomanMath:n { \tl_use:N \l__mhchem_cg_escapeFromMathToFakeText_result_tl }
  }
\cs_new_protected:Npn \__mhchem_cg_escapeFromMathToFakeText_loop:
  {
    \peek_meaning:NTF \q_recursion_stop
      { \use_none:n }
      {
    \peek_catcode_remove:NTF \c_math_toggle_token
      {
        \__mhchem_loopHelper_appendWithinMathTokens:nn
          { l__mhchem_cg_escapeFromMathToFakeText_result_tl }
          { __mhchem_cg_escapeFromMathToFakeText_loop: }
      }
      {
    \peek_catcode:NTF \c_group_begin_token
      {
        \__mhchem_loopHelper_appendNextGroup:NNn
          \l__mhchem_cg_escapeFromMathToFakeText_result_tl
          \__mhchem_cg_escapeFromMathToFakeText_loop:
      }{
    \peek_charcode_remove:NTF \c_space_token
      {
        \tl_put_right:Nn
          \l__mhchem_cg_escapeFromMathToFakeText_result_tl
          { \mkern6mu }
        \__mhchem_cg_escapeFromMathToFakeText_loop:
      }{
    \peek_charcode_remove:NTF -
      {
        \tl_put_right:Nn
          \l__mhchem_cg_escapeFromMathToFakeText_result_tl
          { \mhchem@hyphen }
        \__mhchem_cg_escapeFromMathToFakeText_loop:
      }
    % else
      {
        \__mhchem_loopHelper_appendNextToken:NNn
          \l__mhchem_cg_escapeFromMathToFakeText_result_tl
          \__mhchem_cg_escapeFromMathToFakeText_loop:
      }
    }}}}
  }

\cs_new_protected:Npn \__mhchem_cg_replaceForAmount:N #1
  {
    \regex_replace_once:NnN
      \l__mhchem_regex_fraction_fregex
      { \c{__mhchem_cg_frac:nn} \cB[\1\cE] \cB[\2\cE] }
      #1
  }
\cs_new_protected:Npn \__mhchem_cg_frac:nn #1#2
  {
    \ensuremath{\frac
      { \__mhchem_output_withFont:n {#1} }
      { \__mhchem_output_withFont:n {#2} }
    }
  }

\cs_new_protected:Npn \__mhchem_cg_replaceForElement:N #1
  {}

\tl_new:N \l__mhchem_cg_replaceForSubscript_result_tl
\tl_new:N \l__mhchem_cg_replaceForSubscript_state_tl
\cs_new_protected:Npn \__mhchem_cg_replaceForSubscript:N #1
  {
    \int_compare:nTF { \l__mhchem_option_version_int > 3}
      {
        \regex_match:NVTF
          \l__mhchem_regex_nonFormula_fregex
          #1
          {
            \tl_clear:N \l__mhchem_cg_replaceForSubscript_result_tl
            \tl_set:Nn \l__mhchem_cg_replaceForSubscript_state_tl { s }
            \exp_after:wN \__mhchem_cg_replaceForSubscript_loop: #1 \q_recursion_stop
            \tl_set:NV #1 \l__mhchem_cg_replaceForSubscript_result_tl
          }
          {
            \regex_match:NVTF
              \l__mhchem_regex_formula_fregex
              #1
              {
                \regex_replace_all:NnN
                  \l__mhchem_regex_oneLowercaseLetter_regex
                  { \c{__mhchem_cg_itshape:n}\cB[ \0 \cE] }
                  #1
                \regex_replace_all:NnN
                  \l__mhchem_regex_hyphen_regex
                  { \c{__mhchem_output_minus:} }
                  #1
              }
              {
                \tl_clear:N \l__mhchem_cg_replaceForSubscript_result_tl
                \tl_set:Nn \l__mhchem_cg_replaceForSubscript_state_tl { s }
                \exp_after:wN \__mhchem_cg_replaceForSubscript_loop: #1 \q_recursion_stop
                \tl_set:NV #1 \l__mhchem_cg_replaceForSubscript_result_tl
              }
          }
      }
    % else
      {
        \tl_clear:N \l__mhchem_cg_replaceForSubscript_result_tl
        \tl_set:Nn \l__mhchem_cg_replaceForSubscript_state_tl { s }
        \exp_after:wN \__mhchem_cg_replaceForSubscript_loop: #1 \q_recursion_stop
        \tl_set:NV #1 \l__mhchem_cg_replaceForSubscript_result_tl
      }
  }
\cs_new_protected:Npn \__mhchem_cg_replaceForSubscript_loop:
  {
    \peek_meaning:NTF \q_recursion_stop
      { \use_none:n }
      {
    \peek_catcode_remove:NTF \c_math_toggle_token
      {
        \tl_set:Nn \l__mhchem_cg_replaceForSubscript_state_tl { s }
        \__mhchem_loopHelper_appendWithinMathTokens:nn
          { l__mhchem_cg_replaceForSubscript_result_tl }
          { __mhchem_cg_replaceForSubscript_loop: }
      }
      {
    \peek_catcode:NTF \c_group_begin_token
      {
        \tl_set:Nn \l__mhchem_cg_replaceForSubscript_state_tl { s }
        \__mhchem_loopHelper_appendNextGroup:NNn
          \l__mhchem_cg_replaceForSubscript_result_tl
          \__mhchem_cg_replaceForSubscript_loop:
      }{
    \__mhchem_regex_peek:NTF \l__mhchem_regex_digit_pregex
      {
        \tl_set:Nn \l__mhchem_cg_replaceForSubscript_state_tl { 9 }
        \__mhchem_loopHelper_appendNextToken:NNn
          \l__mhchem_cg_replaceForSubscript_result_tl
          \__mhchem_cg_replaceForSubscript_loop:
      }{
    \peek_charcode_remove:NTF -
      {
        \int_compare:nTF { \l__mhchem_option_version_int > 3 }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSubscript_result_tl
              { \__mhchem_output_minus: }
          }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSubscript_result_tl { - }
          }
          \tl_set:Nn \l__mhchem_cg_replaceForSubscript_state_tl { s }
          \__mhchem_cg_replaceForSubscript_loop:
      }{
    \peek_charcode_remove:NTF ,
      {
        \str_if_eq:VnTF \l__mhchem_cg_replaceForSubscript_state_tl { 9 }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSubscript_result_tl
              { \__mhchem_output_commaAutoSmall: }
          }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSubscript_result_tl
              { \__mhchem_output_commaEnumerationSmall: }
          }
        \tl_set:Nn \l__mhchem_cg_replaceForSubscript_state_tl { s }
        \__mhchem_cg_replaceForSubscript_loop:
      }
    % else
      {
        \tl_set:Nn \l__mhchem_cg_replaceForSubscript_state_tl { s }
        \__mhchem_loopHelper_appendNextToken:NNn
          \l__mhchem_cg_replaceForSubscript_result_tl
          \__mhchem_cg_replaceForSubscript_loop:
      }
    }}}}}
  }

\tl_new:N \l__mhchem_cg_replaceForSuperscript_result_tl
\tl_new:N \l__mhchem_cg_replaceForSuperscript_state_tl
\bool_new:N \l__mhchem_cg_replaceForSuperscript_isFormula_bool
\cs_new_protected:Npn \__mhchem_cg_replaceForSuperscript:N #1
  {
    \regex_match:NVTF
      \l__mhchem_regex_formula_fregex
      #1
      { \bool_set_true:N \l__mhchem_cg_replaceForSuperscript_isFormula_bool }
      { \bool_set_false:N \l__mhchem_cg_replaceForSuperscript_isFormula_bool }
    \tl_clear:N \l__mhchem_cg_replaceForSuperscript_result_tl
    \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { s }
    \exp_after:wN \__mhchem_cg_replaceForSuperscript_loop: #1 \q_recursion_stop
    \tl_set:NV #1 \l__mhchem_cg_replaceForSuperscript_result_tl
  }
\cs_new_protected:Npn \__mhchem_cg_replaceForSuperscript_loop:
  {
    \peek_meaning:NTF \q_recursion_stop
      {
        \str_if_eq:VnT \l__mhchem_cg_replaceForSuperscript_state_tl { 9. }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_output_electronDot: }
          }
        \use_none:n
      }{
    \peek_catcode_remove:NTF \c_math_toggle_token
      {
        \str_if_eq:VnT \l__mhchem_cg_replaceForSuperscript_state_tl { 9. }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_output_electronDot: }
          }
        \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { s }
        \__mhchem_loopHelper_appendWithinMathTokens:nn
          { l__mhchem_cg_replaceForSuperscript_result_tl }
          { __mhchem_cg_replaceForSuperscript_loop: }
      }{
    \peek_catcode:NTF \c_group_begin_token
      {
        \str_if_eq:VnT \l__mhchem_cg_replaceForSuperscript_state_tl { 9. }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_output_electronDot: }
          }
        \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { s }
        \__mhchem_loopHelper_appendNextGroup:NNn
          \l__mhchem_cg_replaceForSuperscript_result_tl
          \__mhchem_cg_replaceForSuperscript_loop:
      }{
    \peek_charcode_remove:NTF -
      {
        \str_if_eq:VnT \l__mhchem_cg_replaceForSuperscript_state_tl { 9. }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_output_electronDot: }
          }
        \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { s }
        \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
          { \__mhchem_output_minus: }
        \__mhchem_cg_replaceForSuperscript_loop:
      }{
    \peek_charcode_remove:NTF .
      {
        \str_case:VnF \l__mhchem_cg_replaceForSuperscript_state_tl
          {
            { 9. }
              {
                \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
                  { \__mhchem_output_electronDot: \__mhchem_output_electronDot: }
                \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { s }
              }
            { 9 }
              { \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { 9. } }
          }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_output_electronDot: }
          }
        \__mhchem_cg_replaceForSuperscript_loop:
      }{
    \__mhchem_regex_peek:NTF \l__mhchem_regex_oneLowercaseLetter_pregex
      {
        \str_if_eq:VnT \l__mhchem_cg_replaceForSuperscript_state_tl { 9. }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_output_electronDot: }
          }
        \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { s }
        \bool_if:NTF
          \l__mhchem_cg_replaceForSuperscript_isFormula_bool
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_cg_itshape:n }
            \__mhchem_loopHelper_appendNextGroup:NNn
              \l__mhchem_cg_replaceForSuperscript_result_tl
              \__mhchem_cg_replaceForSuperscript_loop:
          }
          {
            \__mhchem_loopHelper_appendNextToken:NNn
              \l__mhchem_cg_replaceForSuperscript_result_tl
              \__mhchem_cg_replaceForSuperscript_loop:
          }
      }{
    \__mhchem_regex_peek:NTF \l__mhchem_regex_digit_pregex
      {
        \str_if_eq:VnT \l__mhchem_cg_replaceForSuperscript_state_tl { 9. }
          { \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl { . } }
        \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { 9 }
        \__mhchem_loopHelper_appendNextToken:NNn
          \l__mhchem_cg_replaceForSuperscript_result_tl
          \__mhchem_cg_replaceForSuperscript_loop:
      }{
    \peek_charcode_remove:NTF *
      {
        \str_if_eq:VnT \l__mhchem_cg_replaceForSuperscript_state_tl { 9. }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_output_electronDot: }
          }
        \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { s }
        \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
          { \__mhchem_output_excited: }
        \__mhchem_cg_replaceForSuperscript_loop:
      }{
    \peek_charcode_remove:NTF ,
      {
        \str_case:VnF \l__mhchem_cg_replaceForSuperscript_state_tl
          {
            { 9. }
              {
                \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
                  { \__mhchem_output_electronDot: }
              }
            { 9 }
              {
                \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
                  { \__mhchem_output_commaAutoSmall: }
             }
          }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_output_commaEnumerationSmall: }
          }
          \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { s }
          \__mhchem_cg_replaceForSuperscript_loop:
      }
    % else
      {
        \str_if_eq:VnT \l__mhchem_cg_replaceForSuperscript_state_tl { 9. }
          {
            \tl_put_right:Nn \l__mhchem_cg_replaceForSuperscript_result_tl
              { \__mhchem_output_electronDot: }
          }
        \tl_set:Nn \l__mhchem_cg_replaceForSuperscript_state_tl { s }
        \__mhchem_loopHelper_appendNextToken:NNn
          \l__mhchem_cg_replaceForSuperscript_result_tl
          \__mhchem_cg_replaceForSuperscript_loop:
      }
    }}}}}}}}
  }

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   output   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\bool_new:N \l__mhchem_output_isMathMode_bool
\cs_new_protected:Npn \__mhchem_output_defMathOrText:
  {
    \bool_if:nTF
      {
        \mode_if_math_p: ||
        ( \l__mhchem_ce_ceActive_bool && \int_compare_p:n { \l__mhchem_option_version_int < 2 } )
      }
      {
        \bool_set_true:N \l__mhchem_output_isMathMode_bool
      }
      {
        \bool_set_false:N \l__mhchem_output_isMathMode_bool
        \mhchem@option@textFont
      }
  }

\cs_new_protected:Npn \__mhchem_output_amount:n #1
  {
    \__mhchem_output_withFont:n {#1}
    \__mhchem_output_skipAfterAmount:
  }
\cs_new_protected:Npn \__mhchem_output_coreFive:nnnnnnn #1#2#3#4#5#6#7
  {
    \group_begin:
    \bool_if:nT
      { \tl_if_empty_p:n {#7}  &&  ! \tl_if_empty_p:n {#5} }
      { \bool_set_true:N \l__mhchem_option_superscriptsStacked_bool }
    \m@th
    \ensuremath
      {
        \tl_if_empty:nF {#1#2}
          {
            \hphantom { {}^{\__mhchem_output_withFont:n{#1}}\c_math_subscript_token{\__mhchem_output_withFont:n{#2}} }
            { \vphantom { \__mhchem_output_withFont:n { X } } }
            ^ {
                \__mhchem_output_coreFive_llap:n
                  {
                    \vphantom { \smash[t] { \__mhchem_output_scriptWithFont:n { 2 } } }
                    \__mhchem_output_scriptWithFont:n {#1}
                  }
              }
            \tl_if_empty:nF {#2}
              {
                \c_math_subscript_token {
                  \__mhchem_output_coreFive_llap:n
                    {
                      \vphantom { \__mhchem_output_scriptWithFont:n { 2 } }
                      \smash[t] { \__mhchem_output_scriptWithFont:n {#2} }
                    }
                }
              }
            \mhchem@minispace
          }
        \__mhchem_output_withFont:n {#3}
        \tl_if_empty:nF {#4#5#6#7}
          {
            \bool_if:NTF \l__mhchem_option_superscriptsStacked_bool
              {
                { \vphantom { \__mhchem_output_withFont:n { X } } }
                \tl_if_empty:nF {#6}
                  {
                    \c_math_subscript_token
                      {
                        \vphantom { \__mhchem_output_scriptWithFont:n { 2 } }
                        \smash[t] { \__mhchem_output_scriptWithFont:n {#6} }
                      }
                  }
                ^ {
                    \vphantom { \smash[t] { \__mhchem_output_scriptWithFont:n { 2 } } }
                    \__mhchem_output_scriptWithFont:n {#4#5#7}
                  }
              }
            % else
              {
                \bool_if:NTF \l__mhchem_option_subscriptsDeep_bool
                  {
                    \tl_if_empty:nF {#4}
                      {
                        { \vphantom { \__mhchem_output_withFont:n { X } } }
                        ^ {
                            \vphantom { \smash[t] { \__mhchem_output_scriptWithFont:n { 2 } } }
                            \__mhchem_output_scriptWithFont:n {#4}
                          }
                        \c_math_subscript_token
                          {
                            \vphantom { \__mhchem_output_scriptWithFont:n { 2 } }
                          }
                      }
                    \tl_if_empty:nF {#5#6#7}
                      {
                        { \vphantom { \__mhchem_output_withFont:n { X } } }
                        \tl_if_empty:nF {#6}
                          {
                            \c_math_subscript_token
                              {
                                \vphantom { \__mhchem_output_scriptWithFont:n { 2 } }
                                \smash[t] { \__mhchem_output_scriptWithFont:n {#6} }
                              }
                          }
                        ^ {
                            \vphantom { \smash[t] { \__mhchem_output_scriptWithFont:n { 2 } } }
                            \hphantom { \__mhchem_output_scriptWithFont:n {#6} }
                            \__mhchem_output_scriptWithFont:n {#5#7}
                          }
                      }
                  }
                  {
                    \tl_if_empty:nF {#4}
                      {
                        { \vphantom { \__mhchem_output_withFont:n { X } } }
                        ^ {
                            \__mhchem_output_scriptWithFont:n {#4}
                          }
                      }
                    \tl_if_empty:nF {#6}
                      {
                        { \vphantom { \__mhchem_output_withFont:n { X } } }
                        \c_math_subscript_token
                          {
                            \smash[t] { \__mhchem_output_scriptWithFont:n {#6} }
                          }
                      }
                    \tl_if_empty:nF {#5#7}
                      {
                        { \vphantom { \__mhchem_output_withFont:n { X } } }
                        ^ {
                            \__mhchem_output_scriptWithFont:n {#5#7}
                          }
                      }
                  }
              }
          }
      }
    \group_end:
  }
\cs_new_protected:Npn \__mhchem_output_coreFive_llap:n #1
  {
    \mathchoice
      {\llap{\ensuremath{\displaystyle#1}}}
      {\llap{\ensuremath{\textstyle#1}}}
      {\llap{\ensuremath{\scriptstyle#1}}}
      {\llap{\ensuremath{\scriptscriptstyle#1}}}
  }
%%% @minispace
\newlength\mhchem@minispace@tmp
\newcommand*\mhchem@minispace{%
  \setlength{\mhchem@minispace@tmp}{0pt-\widthof{${}^8\c_math_subscript_token8$}+%
    \widthof{$\text{C}^8\c_math_subscript_token8$}-\widthof{$\text{C}^{}\c_math_subscript_token{}$}}%
  \kern\mhchem@minispace@tmp%
}
%%% @minibackspace
\newlength\mhchem@minibackspace@tmp
\newcommand*\mhchem@minibackspace{%
  \setlength{\mhchem@minibackspace@tmp}{0pt-\widthof{${}\c_math_subscript_token{2}{}\c_math_subscript_token{2}$}+\widthof{${}\c_math_subscript_token{22}$}}%
  \kern\mhchem@minibackspace@tmp%
}

\cs_new_protected:Npn \__mhchem_output_withFont:n #1
  {
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      { \__mhchem_output_escapeFromMathToRomanMath:n {#1} }
      { \__mhchem_output_escapeFromMathToText:n {#1} }
  }
\cs_new_protected:Npn \__mhchem_output_scriptWithFont:n #1
  {
    \int_compare:nT
      { \l__mhchem_option_version_int > 3 }
      {
        \thinmuskip=0mu
        \medmuskip=0mu
        \thickmuskip=0mu
      }
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      {
        \int_compare:nTF
          { \l__mhchem_option_version_int < 2 }
          {#1}
          { \__mhchem_output_escapeFromMathToRomanMath:n {#1} }
      }
      { \__mhchem_output_escapeFromMathToText:n {#1} }
  }
\cs_new_protected:Npn \__mhchem_output_escapeFromMathToText:n #1
  { \text { \mhchem@hook@beforeText #1 } }
\cs_new_protected:Npn \__mhchem_output_escapeToRomanMath:n #1
  {
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      { \__mhchem_output_escapeFromMathToRomanMath:n {#1} }
      { \__mhchem_output_escapeFromTextToRomanMath:n {#1} }
  }
\cs_new_protected:Npn \__mhchem_output_escapeFromTextToRomanMath:n #1
  { \ensuremath { \__mhchem_output_escapeFromMathToRomanMath:n {#1} } }
\cs_new_protected:Npn \__mhchem_output_escapeFromMathToRomanMath:n #1
  { \mhchem@option@mathFont { \mhchem@hook@beforeRomanMath #1 } }
\cs_new_protected:Npn \__mhchem_output_escapeFromTextToItalicText:n #1
  { \group_begin: \itshape \mhchem@hook@beforeItalicText #1 \group_end: \/ }
\cs_new_protected:Npn \__mhchem_output_escapeToItalicMath:n #1
  {
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      { \__mhchem_output_escapeFromMathToItalicMath:n {#1} }
      { \ensuremath { \mhchem@hook@beforeItalicMath #1 } }
  }
\cs_new_protected:Npn \__mhchem_output_escapeFromMathToItalicMath:n #1
  {
    \bool_if:NTF \l__mhchem_option_unicodemath_bool
      { \text { \ensuremath { \symit { \mhchem@hook@beforeItalicMath #1 } } } }
      { \text { \ensuremath {          \mhchem@hook@beforeItalicMath #1 } } }
  }

\cs_new_protected:Npn \__mhchem_output_skipAfterAmount:
  { \, }
\cs_new_protected:Npn \__mhchem_output_skipBeforeStateOfAggregation:
  { \bool_if:NF \g__mhchem_cf_lastElementWithScript_bool { \hspace{0.2ex} } }
\cs_new_protected:Npn \__mhchem_output_minus:
  {
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      { - }
      { \mhchem@option@textminus }
  }
\cs_new_protected:Npn \__mhchem_output_operatorPlus:
  {
    \int_compare:nTF { \l__mhchem_option_version_int < 4 }
      { \ensuremath { {}+{} } }
      {
        \bool_if:NTF \l__mhchem_output_isMathMode_bool
          { {}+{} }
          { \nobreak \hspace{0.5ex plus 0.3ex minus 0.3ex} + \hspace{0.5ex plus 0.3ex minus 0.3ex} }
      }
  }
\cs_new_protected:Npn \__mhchem_output_operatorMinus:
  {
    \int_compare:nTF { \l__mhchem_option_version_int < 4 }
      { \ensuremath { {}-{} } }
      {
        \bool_if:NTF \l__mhchem_output_isMathMode_bool
          { \nobreak \hspace{0.5ex plus 0.3ex minus 0.1ex} {-} \hspace{0.5ex plus 0.3ex minus 0.1ex} }
          { \nobreak \hspace{0.6ex plus 0.3ex minus 0.1ex} -- \hspace{0.6ex plus 0.3ex minus 0.1ex} }
      }
  }
\cs_new_protected:Npn \__mhchem_output_operatorEquals:
  {
    \int_compare:nTF { \l__mhchem_option_version_int < 4 }
      { {}={} }
      {
        \bool_if:NTF \l__mhchem_output_isMathMode_bool
          { \nobreak \hspace{0.5ex plus 0.3ex minus 0.1ex} {=} \hspace{0.5ex plus 0.3ex minus 0.1ex} }
          { \nobreak \hspace{0.6ex plus 0.3ex minus 0.1ex} = \hspace{0.6ex plus 0.3ex minus 0.1ex} }
      }
  }
\cs_new_protected:Npn \__mhchem_output_operatorPlusMinus:
  {
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      { {}\pm{} }
      { \nobreak \ensuremath { {}\pm{} } }
  }
\cs_new_protected:Npn \__mhchem_output_electronDot:
  {
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      { \mhchem@option@textElectronDot }
      { \mhchem@option@textElectronDot }
  }
\cs_new_protected:Npn \__mhchem_output_additionCompound:
  {
    \ensuremath { \,{\mhchem@option@cdot}\, }
  }
\cs_new_protected:Npn \__mhchem_output_verticalBar:
  {
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      { | }
      { \text{\textbar} }
  }
\cs_new_protected:Npn \__mhchem_output_excited:
  {
    \bool_if:NTF \l__mhchem_output_isMathMode_bool
      { \ast }
      { \smash{\raisebox{-0.4em}{\scalebox{1.3}{*}}} }
  }
\cs_new_protected:Npn \__mhchem_output_commaDecimal:
  { \__mhchem_output_withFont:n { {,} } }
\cs_new_protected:Npn \__mhchem_output_commaEnumeration:
  { \__mhchem_output_withFont:n { {,} } \ensuremath { \mkern3mu } }
\cs_new_protected:Npn \__mhchem_output_commaAuto:
  {
    \__mhchem_regex_peek:NTF \l__mhchem_regex_digit_pregex
      { \__mhchem_output_commaDecimal: }
      { \__mhchem_output_commaEnumeration: }
  }
\cs_new_protected:Npn \__mhchem_output_commaEnumerationSmall:
  { \__mhchem_output_withFont:n { {,} } \ensuremath { \mkern1mu } }
\cs_new_protected:Npn \__mhchem_output_commaAutoSmall:
  {
    \__mhchem_regex_peek:NTF \l__mhchem_regex_digit_pregex
      { \__mhchem_output_commaDecimal: }
      { \__mhchem_output_commaEnumerationSmall: }
  }

\cs_new_protected:Npn \__mhchem_output_greek:n #1
  {
    \group_begin:
    \cs_set_eq:NN \alpha \__mhchem_output_greek_orig_alpha
    \cs_set_eq:NN \beta \__mhchem_output_greek_orig_beta
    \cs_set_eq:NN \gamma \__mhchem_output_greek_orig_gamma
    \cs_set_eq:NN \delta \__mhchem_output_greek_orig_delta
    \cs_set_eq:NN \epsilon \__mhchem_output_greek_orig_epsilon
    \cs_set_eq:NN \zeta \__mhchem_output_greek_orig_zeta
    \cs_set_eq:NN \eta \__mhchem_output_greek_orig_eta
    \cs_set_eq:NN \theta \__mhchem_output_greek_orig_theta
    \cs_set_eq:NN \iota \__mhchem_output_greek_orig_iota
    \cs_set_eq:NN \kappa \__mhchem_output_greek_orig_kappa
    \cs_set_eq:NN \lambda \__mhchem_output_greek_orig_lambda
    \cs_set_eq:NN \mu \__mhchem_output_greek_orig_mu
    \cs_set_eq:NN \nu \__mhchem_output_greek_orig_nu
    \cs_set_eq:NN \xi \__mhchem_output_greek_orig_xi
    \cs_set_eq:NN \omicron \__mhchem_output_greek_orig_omicron
    \cs_set_eq:NN \pi \__mhchem_output_greek_orig_pi
    \cs_set_eq:NN \rho \__mhchem_output_greek_orig_rho
    \cs_set_eq:NN \sigma \__mhchem_output_greek_orig_sigma
    \cs_set_eq:NN \tau \__mhchem_output_greek_orig_tau
    \cs_set_eq:NN \upsilon \__mhchem_output_greek_orig_upsilon
    \cs_set_eq:NN \phi \__mhchem_output_greek_orig_phi
    \cs_set_eq:NN \chi \__mhchem_output_greek_orig_chi
    \cs_set_eq:NN \psi \__mhchem_output_greek_orig_psi
    \cs_set_eq:NN \omega \__mhchem_output_greek_orig_omega
    \cs_set_eq:NN \Alpha \__mhchem_output_greek_orig_Alpha
    \cs_set_eq:NN \Beta \__mhchem_output_greek_orig_Beta
    \cs_set_eq:NN \Gamma \__mhchem_output_greek_orig_Gamma
    \cs_set_eq:NN \Delta \__mhchem_output_greek_orig_Delta
    \cs_set_eq:NN \Epsilon \__mhchem_output_greek_orig_Epsilon
    \cs_set_eq:NN \Zeta \__mhchem_output_greek_orig_Zeta
    \cs_set_eq:NN \Eta \__mhchem_output_greek_orig_Eta
    \cs_set_eq:NN \Theta \__mhchem_output_greek_orig_Theta
    \cs_set_eq:NN \Iota \__mhchem_output_greek_orig_Iota
    \cs_set_eq:NN \Kappa \__mhchem_output_greek_orig_Kappa
    \cs_set_eq:NN \Lambda \__mhchem_output_greek_orig_Lambda
    \cs_set_eq:NN \Mu \__mhchem_output_greek_orig_Mu
    \cs_set_eq:NN \Nu \__mhchem_output_greek_orig_Nu
    \cs_set_eq:NN \Xi \__mhchem_output_greek_orig_Xi
    \cs_set_eq:NN \Omicron \__mhchem_output_greek_orig_Omicron
    \cs_set_eq:NN \Pi \__mhchem_output_greek_orig_Pi
    \cs_set_eq:NN \Rho \__mhchem_output_greek_orig_Rho
    \cs_set_eq:NN \Sigma \__mhchem_output_greek_orig_Sigma
    \cs_set_eq:NN \Tau \__mhchem_output_greek_orig_Tau
    \cs_set_eq:NN \Upsilon \__mhchem_output_greek_orig_Upsilon
    \cs_set_eq:NN \Phi \__mhchem_output_greek_orig_Phi
    \cs_set_eq:NN \Chi \__mhchem_output_greek_orig_Chi
    \cs_set_eq:NN \Psi \__mhchem_output_greek_orig_Psi
    \cs_set_eq:NN \Omega \__mhchem_output_greek_orig_Omega
    \bool_if:NTF \l__mhchem_cg_withinMathTokens_bool
      {
        { \chemgreek_get_from_mapping:nn { default } {#1} }
      }
      {
        \mode_if_math:TF
          { \chemgreek_get_from_mapping:nn { mhchem-math } {#1} }
          { \chemgreek_get_from_mapping:nn { mhchem-text } {#1} }
      }
    \group_end:
  }

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   bonds   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\cs_new_protected:Npn \__mhchem_output_bond_single:
  {
    \int_compare:nTF { \l__mhchem_option_version_int < 4 }
      { {\ensuremath{-}} }
      {
        \bool_if:NTF \l__mhchem_output_isMathMode_bool
          { {\ensuremath{-}} }
        { \text{\mhchem@option@textminus} }
      }
  }
\cs_new_protected:Npn \__mhchem_output_bond_double:
  {
    \rlap { \protect \raisebox { .2ex }{ \__mhchem_output_bond_single: } }
    \protect \raisebox { -.2ex }{ \__mhchem_output_bond_single: }
  }
\cs_new_protected:Npn \__mhchem_output_bond_triple:
  {
    \rlap { \protect \raisebox { .4ex } { \__mhchem_output_bond_single: } }
    \rlap{ \__mhchem_output_bond_single: }
    \protect \raisebox { -.4ex } { \__mhchem_output_bond_single: }
  }
\cs_new_protected:Npn \__mhchem_output_bond_half:
  {
    \mhchem@setbondwidth
    \mhchem@halfbond
  }
\cs_new_protected:Npn \__mhchem_output_bond_oneAndHalf:
  {
    \mhchem@setbondwidth
    \rlap{\protect\raisebox{.2ex}{\mhchem@halfbond}}
    \protect\raisebox{-.2ex}{\__mhchem_output_bond_single:}
  }
\cs_new_protected:Npn \__mhchem_output_bond_twoAndHalf:
  {
    \mhchem@setbondwidth
    \rlap{\protect\raisebox{.4ex}{\mhchem@halfbond}}
    \rlap{\__mhchem_output_bond_single:}
    \protect\raisebox{-.4ex}{\__mhchem_output_bond_single:}
  }
\cs_new_protected:Npn \__mhchem_output_bond_twoAndHalff:
  {
    \mhchem@setbondwidth
    \rlap{\protect\raisebox{.4ex}{\__mhchem_output_bond_single:}}
    \rlap{\mhchem@halfbond}
    \protect\raisebox{-.4ex}{\__mhchem_output_bond_single:}
  }
\cs_new_protected:Npn \__mhchem_output_bond_dotdotdot:
  { {\cdot}{\cdot}{\cdot} }
\cs_new_protected:Npn \__mhchem_output_bond_dotdotdotdot:
 { {\cdot}{\cdot}{\cdot}{\cdot} }
\cs_new_protected:Npn \__mhchem_output_bond_rightArrow:
  { {\rightarrow} }
\cs_new_protected:Npn \__mhchem_output_bond_leftArrow:
  { {\leftarrow} }

\newlength\mhchem@bondwidth%
\newlength\mhchem@bondheight%
\newlength\mhchem@smallbondwidth@tmpA%
\newlength\mhchem@smallbondwidth@tmpB%
\newlength\mhchem@smallbondwidth%
\newlength\mhchem@bondtmp@minussidebearingleft
\newlength\mhchem@bondtmp@minussidebearingright

\def\mhchem@setbondwidth{%
  \int_compare:nTF { \l__mhchem_option_version_int < 4 }
    {
      \setlength\mhchem@bondtmp@minussidebearingleft{\mhchem@option@minusmathsidebearingleft}
      \setlength\mhchem@bondtmp@minussidebearingright{\mhchem@option@minusmathsidebearingright}
    }
    {
      \bool_if:NTF \l__mhchem_output_isMathMode_bool
        {
          \setlength\mhchem@bondtmp@minussidebearingleft{\mhchem@option@minusmathsidebearingleft}
          \setlength\mhchem@bondtmp@minussidebearingright{\mhchem@option@minusmathsidebearingright}
        }
        {
          \setlength\mhchem@bondtmp@minussidebearingleft{\mhchem@option@minustextsidebearingleft}
          \setlength\mhchem@bondtmp@minussidebearingright{\mhchem@option@minustextsidebearingright}
        }
    }
  \setlength\mhchem@bondwidth{\widthof{\__mhchem_output_bond_single:}}%
  \setlength\mhchem@bondheight{\heightof{\__mhchem_output_bond_single:}}%
  \setlength\mhchem@smallbondwidth@tmpA{%
    \mhchem@bondwidth-\mhchem@bondtmp@minussidebearingleft-\mhchem@bondtmp@minussidebearingright}%
  \setlength\mhchem@smallbondwidth@tmpB{%
    \widthof{\__mhchem_output_bond_single:\__mhchem_output_bond_single:\__mhchem_output_bond_single:}-\mhchem@bondtmp@minussidebearingleft-%
    \mhchem@bondtmp@minussidebearingright}%
  \setlength\mhchem@smallbondwidth{\mhchem@bondwidth*%
    \ratio{\mhchem@smallbondwidth@tmpA}{\mhchem@smallbondwidth@tmpB}}%
}
\def\mhchem@halfbond{\rlap{\hspace{\mhchem@bondtmp@minussidebearingleft}%
                     \resizebox{\mhchem@smallbondwidth}{\mhchem@bondheight}{\__mhchem_output_bond_single:}\unskip%
                     \resizebox{\mhchem@smallbondwidth}{\mhchem@bondheight}{\__mhchem_output_bond_single:}%
                     \resizebox{\mhchem@smallbondwidth}{\mhchem@bondheight}{\__mhchem_output_bond_single:}}%
                     \phantom{\__mhchem_output_bond_single:}}%

\msg_new:nnn { mhchem } { bond / unknown }
  { Unknown~bond~type~in~\string\bond~(#1) }

\ExplSyntaxOff
\ExplSyntaxOn % with special tilde
\char_set_catcode_letter:n { 126 } % tilde
\cs_new_protected:Npn \mhchem@bond #1
  {
    \ensuremath
      {
        \str_case:nnF {#1}
          {
            { - } { \__mhchem_output_bond_single: }
            { 1 } { \__mhchem_output_bond_single: }
            { = } { \__mhchem_output_bond_double: }
            { 2 } { \__mhchem_output_bond_double: }
            { ## } { \__mhchem_output_bond_triple: }
            { 3 } { \__mhchem_output_bond_triple: }
            { ~ } { \__mhchem_output_bond_half: }
            { ~- } { \__mhchem_output_bond_oneAndHalf: }
            { ~-- } { \__mhchem_output_bond_twoAndHalf: }
            { ~= } { \__mhchem_output_bond_twoAndHalf: }
            { -~- } { \__mhchem_output_bond_twoAndHalff: }
            { ... } { \__mhchem_output_bond_dotdotdot: }
            { .... } { \__mhchem_output_bond_dotdotdotdot: }
            { -> } { \__mhchem_output_bond_rightArrow: }
            { <- } { \__mhchem_output_bond_leftArrow: }
          }
          {
            \msg_error:nnx { mhchem } { bond / unknown } {#1}
          }
      }
  }
\ExplSyntaxOff  % end of Expl with tilde

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   Package Options   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\ExplSyntaxOn

\tl_new:N \l__mhchem_option_tmpa_tl
\msg_new:nnn { mhchem } { options / version-too-high }
  {
    You~are~using~version~4.xx~of~mhchem,
    but~you~entered~a~higher~version~number~that~is~not~supported~yet.
  }

\def\mhchem@option@mathFont{\mathrm}
\def\mhchem@option@textFont{}
\def\mhchem@hook@beforeCe{}
\def\mhchem@hook@afterCe{}
\def\mhchem@hook@beforeText{}
\def\mhchem@hook@beforeItalicText{}
\def\mhchem@hook@beforeRomanMath{}
\def\mhchem@hook@beforeItalicMath{}
\bool_new:N \l__mhchem_option_layoutWasSet_bool
\bool_set_false:N \l__mhchem_option_layoutWasSet_bool
\bool_new:N \l__mhchem_option_superscriptsStacked_bool
\bool_new:N \l__mhchem_option_subscriptsDeep_bool
\cs_new_protected:Npn \mhchem@option@textElectronDot {}
\cs_new_protected:Npn \mhchem@option@cdot {}
\bool_new:N \l__mhchem_option_textgreekSelectedByUser_bool
\bool_set_false:N \l__mhchem_option_textgreekSelectedByUser_bool
\bool_new:N \l__mhchem_option_mathgreekSelectedByUser_bool
\bool_set_false:N \l__mhchem_option_mathgreekSelectedByUser_bool

\keys_define:nn { mhchem }
  {
    version .int_set:N = \l__mhchem_option_version_int,
    version .value_required:n = true,
    version .initial:n = { -1 },
    version .default:n = { -1 },

    textfontcommand .code:n = { \def\mhchem@option@textFont{#1} },
    textfontname .code:n = { \def\mhchem@option@textFont{\csname#1\endcsname} },
    mathfontcommand .code:n = { \def\mhchem@option@mathFont{#1} },
    mathfontname .code:n = { \def\mhchem@option@mathFont{\csname#1\endcsname} },
    font .choice:,
    font / sf .code:n =
      {
        \def\mhchem@option@textFont{\sffamily}
        \def\mhchem@option@mathFont{\mathsf}
      },
    font / .code:n =
      {
        \def\mhchem@option@textFont{}
        \def\mhchem@option@mathFont{\mathrm}
      },

    text-greek .code:n =
      {
        \chemgreek_declare_mapping_alias:nn { mhchem-text } {#1}
        \bool_set_true:N \l__mhchem_option_textgreekSelectedByUser_bool
      },
    math-greek .code:n =
      {
        \chemgreek_declare_mapping_alias:nn { mhchem-math } {#1}
        \bool_set_true:N \l__mhchem_option_mathgreekSelectedByUser_bool
      },

    layout .choice:,
    layout / stacked .code:n =
      {
        \bool_set_true:N \l__mhchem_option_layoutWasSet_bool
        \bool_set_true:N \l__mhchem_option_superscriptsStacked_bool
      },
    layout / staggered-deep .code:n =
      {
        \bool_set_true:N \l__mhchem_option_layoutWasSet_bool
        \bool_set_false:N \l__mhchem_option_superscriptsStacked_bool
        \bool_set_true:N \l__mhchem_option_subscriptsDeep_bool
      },
    layout / staggered-flat .code:n =
      {
        \bool_set_true:N \l__mhchem_option_layoutWasSet_bool
        \bool_set_false:N \l__mhchem_option_superscriptsStacked_bool
        \bool_set_false:N \l__mhchem_option_subscriptsDeep_bool
      },

    minus-sidebearing-left .dim_set:N = \mhchem@option@minusmathsidebearingleft,
    minus-sidebearing-right .dim_set:N = \mhchem@option@minusmathsidebearingright,
    minus-math-sidebearing-left .dim_set:N = \mhchem@option@minusmathsidebearingleft,
    minus-math-sidebearing-left .initial:n = { 0.06em },
    minus-math-sidebearing-right .dim_set:N = \mhchem@option@minusmathsidebearingright,
    minus-math-sidebearing-right .initial:n = { 0.11em },
    minus-text-sidebearing-left .dim_set:N = \mhchem@option@minustextsidebearingleft,
    minus-text-sidebearing-left .initial:n = { 0.10em },
    minus-text-sidebearing-right .dim_set:N = \mhchem@option@minustextsidebearingright,
    minus-text-sidebearing-right .initial:n = { 0.16em },

    arrows .code:n =
      {
        \str_case:nnF {#1}
          {
            { font }
              { \tl_set:Nn \l__mhchem_option_arrowType_tl {#1} }
          }
          {
            \regex_match:nnTF
              { \A pgf .* \Z }
              {#1}
              { \__mhchem_arrow_init_pgf: {#1} }
              {
                { \msg_error:nnn { mhchem } { error-arrow-type } {#1} }
              }
          }
      },
    arrows .initial:n = { font },

    textminus .tl_set:N = \mhchem@option@textminus,
    textminus .initial:n = { \hspace{0.3ex} -- \hspace{0.3ex} },

    cdot .tl_set:N = \mhchem@option@cdot,
    cdot .initial:n = { \cdot },
    textelectrondot .tl_set:N = \mhchem@option@textElectronDot,
    textelectrondot .initial:n =
      {
        \int_compare:nTF { \l__mhchem_option_version_int < 4 }
          { \ensuremath{\textbf{\fontfamily{cmr}\selectfont\textperiodcentered}} }
          { \ensuremath { \bullet } }
      },

  }

\newcommand*\mhchemoptions[1]
  { \keys_set:nn { mhchem } {#1} }

\bool_new:N \l__mhchem_option_inPreamble_bool
\bool_set_true:N \l__mhchem_option_inPreamble_bool
\ProcessKeysPackageOptions{mhchem}
\bool_set_false:N \l__mhchem_option_inPreamble_bool

\int_compare:nT { -1 = \l__mhchem_option_version_int }
  {
    \PackageWarningNoLine { mhchem }
      {
        You~did~not~specify~a~'version'~option~for~the~mhchem\MessageBreak
        package.~Please~write~\string\usepackage[version=4]{mhchem}\MessageBreak
        in~your~preamble~(or~any~lower~number~for\MessageBreak
        compatibility~mode),~because~you~might~get~slightly\MessageBreak
        different~output~with~the~same~input~in~future~versions
      }
    \int_set:Nn \l__mhchem_option_version_int { 4 }
  }
% else
  {
    \int_compare:nT { \l__mhchem_option_version_int > 4 }
      {
        \msg_error:nn { mhchem } { options / version-too-high }
      }
  }
\bool_if:NF \l__mhchem_option_layoutWasSet_bool
  {
    \int_compare:nTF { \l__mhchem_option_version_int < 4 }
      { \mhchemoptions{layout=staggered-deep} }
      { \mhchemoptions{layout=staggered-flat} }
  }

\bool_new:N \l__mhchem_option_unicodemath_bool
\AtBeginDocument
  {
    \bool_if:nF \l__mhchem_option_textgreekSelectedByUser_bool
      {
        \chemgreek_declare_mapping_alias:nn { mhchem-text } { \l_chemgreek_active_mapping_tl }
      }
    \bool_if:nF \l__mhchem_option_mathgreekSelectedByUser_bool
      {
        \chemgreek_declare_mapping_alias:nn { mhchem-math } { \l_chemgreek_active_mapping_tl }
      }
    \@ifpackageloaded {unicode-math}
      { \bool_set_true:N \l__mhchem_option_unicodemath_bool }
      { \bool_set_false:N \l__mhchem_option_unicodemath_bool }
  }

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%   legacy   %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\int_compare:nT { \l__mhchem_option_version_int < 4 }
  {
    \newcommand*\cmath[1]{\__mhchem_output_escapeFromMathToItalicMath:n{#1}}
    \DeclareRobustCommand\cf[2][]{\mhchem@cf[#1]{#2}}
    \DeclareRobustCommand\cee[1]{\mhchem@cee{#1}}
  }


